The Rise and Fall of Fake News sites: A Traffic Analysis

Over the past decade, we have witnessed the rise of misinformation on the Internet, with online users constantly falling victims of fake news. A multitude of past studies have analyzed fake news diffusion mechanics and detection and mitigation techniques. However, there are still open questions about their operational behavior such as: How old are fake news websites? Do they typically stay online for long periods of time? Do such websites synchronize with each other their up and down time? Do they share similar content through time? Which third-parties support their operations? How much user traffic do they attract, in comparison to mainstream or real news websites? In this paper, we perform a first of its kind investigation to answer such questions regarding the online presence of fake news websites and characterize their behavior in comparison to real news websites. Based on our findings, we build a content-agnostic ML classifier for automatic detection of fake news websites (i.e. accuracy) that are not yet included in manually curated blacklists.

==> figs/mc_large_alive_zombie_cdf.txt <==
0.00,0.00,0.00
0.01,0.00,0.00
0.02,0.00,0.00
0.03,0.00,0.00
0.04,0.08,0.00
0.05,0.08,0.00
0.06,0.09,0.00
0.07,0.17,0.00
0.08,0.17,0.00
0.09,0.17,0.00
0.10,0.17,0.00
0.11,0.21,0.00
0.12,0.25,0.00
0.13,0.33,0.00
0.14,0.33,0.00
0.15,0.33,0.00
0.16,0.42,0.00
0.17,0.42,0.00
0.18,0.50,0.00
0.19,0.50,0.00
0.20,0.50,0.00
0.21,0.50,0.00
0.22,0.58,0.00
0.23,0.58,0.00
0.24,0.58,0.00
0.25,0.58,0.00
0.26,0.67,0.00
0.27,0.67,0.00
0.28,0.67,0.00
0.29,0.67,0.00
0.30,0.67,0.00
0.31,0.75,0.00
0.32,0.75,0.00
0.33,0.75,0.00
0.34,0.75,0.00
0.35,0.82,0.00
0.36,0.83,0.00
0.37,0.83,0.01
0.38,0.83,0.08
0.39,0.92,0.08
0.40,0.92,0.08
0.41,1.00,0.08
0.42,1.05,0.08
0.43,1.08,0.08
0.44,1.08,0.08
0.45,1.08,0.08
0.46,1.17,0.08
0.47,1.25,0.08
0.48,1.25,0.08
0.49,1.33,0.08
0.50,1.42,0.08
0.51,1.42,0.08
0.52,1.42,0.08
0.53,1.50,0.08
0.54,1.50,0.08
0.55,1.58,0.08
0.56,1.67,0.09
0.57,1.67,0.17
0.58,1.75,0.17
0.59,1.84,0.17
0.60,2.07,0.17
0.61,2.08,0.17
0.62,2.18,0.17
0.63,2.25,0.17
0.64,2.38,0.17
0.65,2.60,0.17
0.66,2.75,0.17
0.67,2.92,0.25
0.68,3.08,0.25
0.69,3.17,0.25
0.70,3.33,0.25
0.71,3.36,0.25
0.72,3.42,0.25
0.73,3.69,0.33
0.74,3.94,0.33
0.75,4.25,0.33
0.76,4.45,0.33
0.77,4.58,0.36
0.78,4.67,0.42
0.79,4.83,0.42
0.80,4.95,0.50
0.81,5.09,0.50
0.82,5.17,0.50
0.83,5.29,0.50
0.84,5.42,0.58
0.85,5.50,0.58
0.86,5.58,0.58
0.87,5.69,0.60
0.88,5.90,0.67
0.89,6.13,0.75
0.90,6.27,0.85
0.91,6.49,0.92
0.92,7.13,0.96
0.93,7.60,1.17
0.94,7.74,1.17
0.95,8.90,1.30
0.96,9.33,1.50
0.97,9.99,1.66
0.98,11.05,2.02
0.99,14.89,2.75
1.00,18.33,4.67


==> figs/mc_large_histogram_number.txt <==
199610,0,1,0,0,0,0
199611,0,0,1,0,0,0
199612,0,0,1,0,0,0
199701,0,0,1,0,0,0
199702,0,0,1,0,0,0
199703,0,0,1,0,0,0
199704,0,1,0,0,0,0
199705,1,0,1,0,0,0
199706,1,0,1,0,0,0
199707,1,0,1,0,0,0
199708,1,0,1,0,0,0
199709,1,0,1,0,0,0
199710,1,0,1,0,0,0
199711,1,0,1,0,0,0
199712,1,1,0,0,0,0
199801,1,0,1,0,0,0
199802,1,0,1,0,0,0
199803,1,0,1,0,0,0
199804,1,1,0,0,0,0
199805,1,0,1,0,0,0
199806,1,0,1,0,0,0
199807,1,0,1,0,0,0
199808,1,0,1,0,0,0
199809,1,0,1,0,0,0
199810,1,0,1,0,0,0
199811,1,0,1,0,0,0
199812,1,1,0,0,0,0
199901,2,0,0,0,1,0
199902,1,1,0,0,1,0
199903,2,0,1,0,0,0
199904,2,0,1,0,0,0
199905,2,0,1,0,0,0
199906,2,0,1,0,0,0
199907,2,0,1,0,0,0
199908,2,0,1,0,0,0
199909,2,0,1,0,0,0
199910,1,1,0,0,1,0
199911,1,0,1,0,1,0
199912,1,0,1,0,0,1
200001,1,0,1,0,0,1
200002,1,0,1,0,0,1
200003,1,1,0,0,0,1
200004,1,0,0,1,0,1
200005,1,0,0,0,2,0
200006,1,1,0,0,1,1
200007,2,0,1,0,0,1
200008,2,1,0,0,0,1
200009,2,0,1,0,0,1
200010,2,1,0,0,0,1
200011,2,0,1,0,0,1
200012,2,0,1,0,2,0
200101,2,0,1,0,0,2
200102,2,1,0,0,0,2
200103,3,0,0,0,0,2
200104,3,0,0,0,2,1
200105,3,1,0,0,1,1
200106,3,0,1,0,0,2
200107,3,0,1,0,1,2
200108,4,0,1,0,1,2
200109,5,0,1,0,0,2
200110,5,1,1,0,0,2
200111,5,1,1,0,0,2
200112,5,0,2,0,0,2
200201,5,2,0,0,1,1
200202,5,0,2,0,0,2
200203,4,2,0,0,1,2
200204,4,1,1,0,0,3
200205,4,2,0,0,1,2
200206,4,2,0,0,1,2
200207,4,2,0,0,1,2
200208,4,1,1,0,0,3
200209,4,2,0,0,3,2
200210,5,2,0,0,2,3
200211,6,3,0,0,3,1
200212,6,0,3,0,1,3
200301,7,2,1,0,0,3
200302,7,3,0,0,1,2
200303,6,3,0,0,1,3
200304,5,4,0,0,1,4
200305,7,3,0,0,2,2
200306,7,2,1,0,2,3
200307,6,3,0,0,2,4
200308,6,3,0,0,2,4
200309,6,3,0,0,2,4
200310,6,3,0,0,3,3
200311,6,2,1,0,2,4
200312,5,4,0,0,5,2
200401,5,5,0,0,1,6
200402,5,2,3,0,2,5
200403,5,4,2,0,7,2
200404,5,2,4,0,2,8
200405,5,5,1,0,6,6
200406,7,7,0,0,8,2
200407,10,5,1,0,4,4
200408,12,6,1,0,2,3
200409,12,7,0,0,3,2
200410,13,5,2,0,0,4
200411,14,7,0,0,2,2
200412,13,7,0,0,2,3
200501,13,6,1,0,0,5
200502,13,7,0,0,3,2
200503,14,7,0,0,1,3
200504,16,5,1,0,2,1
200505,17,5,1,0,0,2
200506,17,5,1,0,0,2
200507,17,6,0,0,0,2
200508,17,6,0,0,0,2
200509,17,5,1,0,1,1
200510,17,4,2,0,2,0
200511,18,5,1,0,1,0
200512,17,7,0,0,1,0
200601,17,6,1,0,0,1
200602,17,8,0,0,1,0
200603,17,4,4,0,1,0
200604,17,6,2,0,1,0
200605,17,3,5,0,1,0
200606,17,8,0,0,1,0
200607,17,6,2,0,1,0
200608,17,8,0,0,0,1
200609,17,4,4,0,0,1
200610,17,7,1,0,1,0
200611,17,5,3,0,0,1
200612,17,7,1,0,1,0
200701,17,6,2,0,1,0
200702,17,8,0,0,1,0
200703,17,6,2,0,1,0
200704,18,7,1,0,0,0
200705,18,6,2,0,0,0
200706,18,8,0,0,0,0
200707,18,6,2,0,0,0
200708,18,6,2,0,0,0
200709,18,6,2,0,0,0
200710,18,8,0,0,0,0
200711,18,3,5,0,1,0
200712,19,4,4,0,1,0
200801,20,4,4,0,0,0
200802,20,5,3,0,0,0
200803,20,4,4,0,0,0
200804,20,3,4,0,1,0
200805,21,5,2,0,0,0
200806,21,3,4,0,0,0
200807,21,2,5,0,0,0
200808,21,3,3,0,1,0
200809,21,4,2,1,1,1
200810,21,4,2,1,0,2
200811,21,4,2,1,1,2
200812,21,7,0,1,1,1
200901,21,8,0,1,0,2
200902,21,9,1,1,0,2
200903,20,7,3,1,1,2
200904,20,6,6,1,0,3
200905,19,7,7,1,2,3
200906,22,5,9,1,3,2
200907,23,7,6,1,1,4
200908,22,7,6,1,3,3
200909,23,6,8,1,1,4
200910,23,6,8,0,2,4
200911,24,4,10,1,1,3
200912,24,10,5,1,0,4
201001,24,13,5,1,1,3
201002,23,15,3,1,3,4
201003,23,11,8,0,3,5
201004,24,9,10,0,3,4
201005,26,10,11,0,2,3
201006,27,10,10,0,0,5
201007,27,14,6,0,1,4
201008,27,15,5,0,1,4
201009,27,15,6,0,1,4
201010,24,15,9,0,2,4
201011,24,15,8,1,1,6
201012,24,16,7,0,1,7
201101,24,22,3,0,1,7
201102,26,21,5,0,10,3
201103,33,17,7,1,0,7
201104,32,21,2,1,3,6
201105,34,19,4,2,0,6
201106,35,15,8,2,1,5
201107,35,18,5,2,2,4
201108,34,22,3,2,1,5
201109,35,23,2,2,2,4
201110,33,24,2,2,3,5
201111,34,25,0,3,0,7
201112,33,23,2,3,2,6
201201,33,26,0,3,2,6
201202,34,20,5,3,3,6
201203,36,16,9,3,2,6
201204,36,22,6,2,1,7
201205,35,26,3,2,1,7
201206,35,24,6,1,5,4
201207,34,19,10,1,4,7
201208,35,25,6,1,3,6
201209,34,28,5,1,1,8
201210,33,29,6,1,6,6
201211,36,30,6,1,1,7
201212,36,29,6,2,3,5
201301,37,31,4,2,4,4
201302,38,23,15,2,2,5
201303,38,35,6,1,2,5
201304,38,38,4,1,2,5
201305,42,37,5,0,2,4
201306,46,31,12,0,2,2
201307,43,35,9,0,4,4
201308,48,39,7,0,1,4
201309,49,34,12,0,1,3
201310,49,41,8,0,0,3
201311,49,35,16,0,1,2
201312,49,36,17,0,1,2
201401,49,49,7,0,3,2
201402,50,50,6,0,1,3
201403,49,40,17,0,1,4
201404,50,32,25,0,0,4
201405,47,49,10,0,4,2
201406,48,54,6,0,0,4
201407,47,40,20,0,1,4
201408,47,40,21,0,2,3
201409,44,47,17,0,1,5
201410,45,51,13,0,0,5
201411,44,46,22,0,0,5
201412,36,71,3,0,8,2
201501,41,58,15,0,1,5
201502,41,62,13,0,3,4
201503,41,71,9,0,3,4
201504,42,54,26,0,2,5
201505,42,58,25,0,1,5
201506,41,57,27,0,2,5
201507,43,63,24,0,2,5
201508,43,76,13,0,3,4
201509,41,79,16,1,3,4
201510,40,79,19,1,1,6
201511,40,80,18,1,1,6
201512,40,68,30,1,3,5
201601,36,98,9,1,8,2
201602,38,90,22,2,2,5
201603,37,113,7,1,2,5
201604,33,120,16,1,2,5
201605,36,111,29,1,3,4
201606,36,114,36,1,2,5
201607,34,127,29,1,3,4
201608,29,130,36,1,2,5
201609,26,132,44,0,3,4
201610,26,169,18,1,7,0
201611,27,164,34,2,5,2
201612,30,127,71,5,5,4
201701,32,130,72,6,6,4
201702,40,117,85,7,3,5
201703,46,109,90,6,5,5
201704,45,107,84,9,10,6
201705,47,165,21,7,13,8
201706,51,152,27,6,17,10
201707,58,148,25,8,12,13
201708,62,131,40,6,12,13
201709,61,148,17,7,28,4
201710,77,119,36,8,12,14
201711,87,117,29,8,11,14
201712,90,111,26,6,16,17
201801,95,103,27,7,15,19
201802,103,93,27,10,11,22
201803,102,94,21,6,32,12
201804,110,87,22,8,15,25
201805,114,82,24,8,20,19
201806,116,73,30,7,23,18
201807,112,79,22,7,27,20
201808,114,87,13,5,44,6
201809,133,64,28,5,14,25
201810,132,69,24,5,15,24
201811,138,61,29,5,15,21
201812,137,67,22,5,21,17
201901,143,78,9,4,13,22
201902,147,60,22,5,15,20
201903,143,59,24,5,12,26
201904,147,58,25,3,11,25
201905,148,74,8,3,18,18
201906,152,70,10,3,20,14
201907,159,74,6,3,15,12
201908,166,68,8,4,13,10
201909,170,72,5,2,13,7
201910,179,70,4,3,7,6
201911,182,72,1,2,9,3
201912,186,67,4,2,8,2
202001,189,65,4,1,7,3
202002,197,64,2,1,2,3
202003,201,57,4,0,4,3
202004,231,31,0,0,7,0


==> figs/mc_large_histogram_percent.txt <==
199610, 0.00,100.00, 0.00, 0.00, 0.00, 0.00
199611, 0.00, 0.00,100.00, 0.00, 0.00, 0.00
199612, 0.00, 0.00,100.00, 0.00, 0.00, 0.00
199701, 0.00, 0.00,100.00, 0.00, 0.00, 0.00
199702, 0.00, 0.00,100.00, 0.00, 0.00, 0.00
199703, 0.00, 0.00,100.00, 0.00, 0.00, 0.00
199704, 0.00,100.00, 0.00, 0.00, 0.00, 0.00
199705,50.00, 0.00,50.00, 0.00, 0.00, 0.00
199706,50.00, 0.00,50.00, 0.00, 0.00, 0.00
199707,50.00, 0.00,50.00, 0.00, 0.00, 0.00
199708,50.00, 0.00,50.00, 0.00, 0.00, 0.00
199709,50.00, 0.00,50.00, 0.00, 0.00, 0.00
199710,50.00, 0.00,50.00, 0.00, 0.00, 0.00
199711,50.00, 0.00,50.00, 0.00, 0.00, 0.00
199712,50.00,50.00, 0.00, 0.00, 0.00, 0.00
199801,50.00, 0.00,50.00, 0.00, 0.00, 0.00
199802,50.00, 0.00,50.00, 0.00, 0.00, 0.00
199803,50.00, 0.00,50.00, 0.00, 0.00, 0.00
199804,50.00,50.00, 0.00, 0.00, 0.00, 0.00
199805,50.00, 0.00,50.00, 0.00, 0.00, 0.00
199806,50.00, 0.00,50.00, 0.00, 0.00, 0.00
199807,50.00, 0.00,50.00, 0.00, 0.00, 0.00
199808,50.00, 0.00,50.00, 0.00, 0.00, 0.00
199809,50.00, 0.00,50.00, 0.00, 0.00, 0.00
199810,50.00, 0.00,50.00, 0.00, 0.00, 0.00
199811,50.00, 0.00,50.00, 0.00, 0.00, 0.00
199812,50.00,50.00, 0.00, 0.00, 0.00, 0.00
199901,66.67, 0.00, 0.00, 0.00,33.33, 0.00
199902,33.33,33.33, 0.00, 0.00,33.33, 0.00
199903,66.67, 0.00,33.33, 0.00, 0.00, 0.00
199904,66.67, 0.00,33.33, 0.00, 0.00, 0.00
199905,66.67, 0.00,33.33, 0.00, 0.00, 0.00
199906,66.67, 0.00,33.33, 0.00, 0.00, 0.00
199907,66.67, 0.00,33.33, 0.00, 0.00, 0.00
199908,66.67, 0.00,33.33, 0.00, 0.00, 0.00
199909,66.67, 0.00,33.33, 0.00, 0.00, 0.00
199910,33.33,33.33, 0.00, 0.00,33.33, 0.00
199911,33.33, 0.00,33.33, 0.00,33.33, 0.00
199912,33.33, 0.00,33.33, 0.00, 0.00,33.33
200001,33.33, 0.00,33.33, 0.00, 0.00,33.33
200002,33.33, 0.00,33.33, 0.00, 0.00,33.33
200003,33.33,33.33, 0.00, 0.00, 0.00,33.33
200004,33.33, 0.00, 0.00,33.33, 0.00,33.33
200005,33.33, 0.00, 0.00, 0.00,66.67, 0.00
200006,25.00,25.00, 0.00, 0.00,25.00,25.00
200007,50.00, 0.00,25.00, 0.00, 0.00,25.00
200008,50.00,25.00, 0.00, 0.00, 0.00,25.00
200009,50.00, 0.00,25.00, 0.00, 0.00,25.00
200010,50.00,25.00, 0.00, 0.00, 0.00,25.00
200011,50.00, 0.00,25.00, 0.00, 0.00,25.00
200012,40.00, 0.00,20.00, 0.00,40.00, 0.00
200101,40.00, 0.00,20.00, 0.00, 0.00,40.00
200102,40.00,20.00, 0.00, 0.00, 0.00,40.00
200103,60.00, 0.00, 0.00, 0.00, 0.00,40.00
200104,50.00, 0.00, 0.00, 0.00,33.33,16.67
200105,50.00,16.67, 0.00, 0.00,16.67,16.67
200106,50.00, 0.00,16.67, 0.00, 0.00,33.33
200107,42.86, 0.00,14.29, 0.00,14.29,28.57
200108,50.00, 0.00,12.50, 0.00,12.50,25.00
200109,62.50, 0.00,12.50, 0.00, 0.00,25.00
200110,55.56,11.11,11.11, 0.00, 0.00,22.22
200111,55.56,11.11,11.11, 0.00, 0.00,22.22
200112,55.56, 0.00,22.22, 0.00, 0.00,22.22
200201,55.56,22.22, 0.00, 0.00,11.11,11.11
200202,55.56, 0.00,22.22, 0.00, 0.00,22.22
200203,44.44,22.22, 0.00, 0.00,11.11,22.22
200204,44.44,11.11,11.11, 0.00, 0.00,33.33
200205,44.44,22.22, 0.00, 0.00,11.11,22.22
200206,44.44,22.22, 0.00, 0.00,11.11,22.22
200207,44.44,22.22, 0.00, 0.00,11.11,22.22
200208,44.44,11.11,11.11, 0.00, 0.00,33.33
200209,36.36,18.18, 0.00, 0.00,27.27,18.18
200210,41.67,16.67, 0.00, 0.00,16.67,25.00
200211,46.15,23.08, 0.00, 0.00,23.08, 7.69
200212,46.15, 0.00,23.08, 0.00, 7.69,23.08
200301,53.85,15.38, 7.69, 0.00, 0.00,23.08
200302,53.85,23.08, 0.00, 0.00, 7.69,15.38
200303,46.15,23.08, 0.00, 0.00, 7.69,23.08
200304,35.71,28.57, 0.00, 0.00, 7.14,28.57
200305,50.00,21.43, 0.00, 0.00,14.29,14.29
200306,46.67,13.33, 6.67, 0.00,13.33,20.00
200307,40.00,20.00, 0.00, 0.00,13.33,26.67
200308,40.00,20.00, 0.00, 0.00,13.33,26.67
200309,40.00,20.00, 0.00, 0.00,13.33,26.67
200310,40.00,20.00, 0.00, 0.00,20.00,20.00
200311,40.00,13.33, 6.67, 0.00,13.33,26.67
200312,31.25,25.00, 0.00, 0.00,31.25,12.50
200401,29.41,29.41, 0.00, 0.00, 5.88,35.29
200402,29.41,11.76,17.65, 0.00,11.76,29.41
200403,25.00,20.00,10.00, 0.00,35.00,10.00
200404,23.81, 9.52,19.05, 0.00, 9.52,38.10
200405,21.74,21.74, 4.35, 0.00,26.09,26.09
200406,29.17,29.17, 0.00, 0.00,33.33, 8.33
200407,41.67,20.83, 4.17, 0.00,16.67,16.67
200408,50.00,25.00, 4.17, 0.00, 8.33,12.50
200409,50.00,29.17, 0.00, 0.00,12.50, 8.33
200410,54.17,20.83, 8.33, 0.00, 0.00,16.67
200411,56.00,28.00, 0.00, 0.00, 8.00, 8.00
200412,52.00,28.00, 0.00, 0.00, 8.00,12.00
200501,52.00,24.00, 4.00, 0.00, 0.00,20.00
200502,52.00,28.00, 0.00, 0.00,12.00, 8.00
200503,56.00,28.00, 0.00, 0.00, 4.00,12.00
200504,64.00,20.00, 4.00, 0.00, 8.00, 4.00
200505,68.00,20.00, 4.00, 0.00, 0.00, 8.00
200506,68.00,20.00, 4.00, 0.00, 0.00, 8.00
200507,68.00,24.00, 0.00, 0.00, 0.00, 8.00
200508,68.00,24.00, 0.00, 0.00, 0.00, 8.00
200509,68.00,20.00, 4.00, 0.00, 4.00, 4.00
200510,68.00,16.00, 8.00, 0.00, 8.00, 0.00
200511,72.00,20.00, 4.00, 0.00, 4.00, 0.00
200512,68.00,28.00, 0.00, 0.00, 4.00, 0.00
200601,68.00,24.00, 4.00, 0.00, 0.00, 4.00
200602,65.38,30.77, 0.00, 0.00, 3.85, 0.00
200603,65.38,15.38,15.38, 0.00, 3.85, 0.00
200604,65.38,23.08, 7.69, 0.00, 3.85, 0.00
200605,65.38,11.54,19.23, 0.00, 3.85, 0.00
200606,65.38,30.77, 0.00, 0.00, 3.85, 0.00
200607,65.38,23.08, 7.69, 0.00, 3.85, 0.00
200608,65.38,30.77, 0.00, 0.00, 0.00, 3.85
200609,65.38,15.38,15.38, 0.00, 0.00, 3.85
200610,65.38,26.92, 3.85, 0.00, 3.85, 0.00
200611,65.38,19.23,11.54, 0.00, 0.00, 3.85
200612,65.38,26.92, 3.85, 0.00, 3.85, 0.00
200701,65.38,23.08, 7.69, 0.00, 3.85, 0.00
200702,65.38,30.77, 0.00, 0.00, 3.85, 0.00
200703,65.38,23.08, 7.69, 0.00, 3.85, 0.00
200704,69.23,26.92, 3.85, 0.00, 0.00, 0.00
200705,69.23,23.08, 7.69, 0.00, 0.00, 0.00
200706,69.23,30.77, 0.00, 0.00, 0.00, 0.00
200707,69.23,23.08, 7.69, 0.00, 0.00, 0.00
200708,69.23,23.08, 7.69, 0.00, 0.00, 0.00
200709,69.23,23.08, 7.69, 0.00, 0.00, 0.00
200710,69.23,30.77, 0.00, 0.00, 0.00, 0.00
200711,66.67,11.11,18.52, 0.00, 3.70, 0.00
200712,67.86,14.29,14.29, 0.00, 3.57, 0.00
200801,71.43,14.29,14.29, 0.00, 0.00, 0.00
200802,71.43,17.86,10.71, 0.00, 0.00, 0.00
200803,71.43,14.29,14.29, 0.00, 0.00, 0.00
200804,71.43,10.71,14.29, 0.00, 3.57, 0.00
200805,75.00,17.86, 7.14, 0.00, 0.00, 0.00
200806,75.00,10.71,14.29, 0.00, 0.00, 0.00
200807,75.00, 7.14,17.86, 0.00, 0.00, 0.00
200808,75.00,10.71,10.71, 0.00, 3.57, 0.00
200809,70.00,13.33, 6.67, 3.33, 3.33, 3.33
200810,70.00,13.33, 6.67, 3.33, 0.00, 6.67
200811,67.74,12.90, 6.45, 3.23, 3.23, 6.45
200812,67.74,22.58, 0.00, 3.23, 3.23, 3.23
200901,65.62,25.00, 0.00, 3.12, 0.00, 6.25
200902,61.76,26.47, 2.94, 2.94, 0.00, 5.88
200903,58.82,20.59, 8.82, 2.94, 2.94, 5.88
200904,55.56,16.67,16.67, 2.78, 0.00, 8.33
200905,48.72,17.95,17.95, 2.56, 5.13, 7.69
200906,52.38,11.90,21.43, 2.38, 7.14, 4.76
200907,54.76,16.67,14.29, 2.38, 2.38, 9.52
200908,52.38,16.67,14.29, 2.38, 7.14, 7.14
200909,53.49,13.95,18.60, 2.33, 2.33, 9.30
200910,53.49,13.95,18.60, 0.00, 4.65, 9.30
200911,55.81, 9.30,23.26, 2.33, 2.33, 6.98
200912,54.55,22.73,11.36, 2.27, 0.00, 9.09
201001,51.06,27.66,10.64, 2.13, 2.13, 6.38
201002,46.94,30.61, 6.12, 2.04, 6.12, 8.16
201003,46.00,22.00,16.00, 0.00, 6.00,10.00
201004,48.00,18.00,20.00, 0.00, 6.00, 8.00
201005,50.00,19.23,21.15, 0.00, 3.85, 5.77
201006,51.92,19.23,19.23, 0.00, 0.00, 9.62
201007,51.92,26.92,11.54, 0.00, 1.92, 7.69
201008,51.92,28.85, 9.62, 0.00, 1.92, 7.69
201009,50.94,28.30,11.32, 0.00, 1.89, 7.55
201010,44.44,27.78,16.67, 0.00, 3.70, 7.41
201011,43.64,27.27,14.55, 1.82, 1.82,10.91
201012,43.64,29.09,12.73, 0.00, 1.82,12.73
201101,42.11,38.60, 5.26, 0.00, 1.75,12.28
201102,40.00,32.31, 7.69, 0.00,15.38, 4.62
201103,50.77,26.15,10.77, 1.54, 0.00,10.77
201104,49.23,32.31, 3.08, 1.54, 4.62, 9.23
201105,52.31,29.23, 6.15, 3.08, 0.00, 9.23
201106,53.03,22.73,12.12, 3.03, 1.52, 7.58
201107,53.03,27.27, 7.58, 3.03, 3.03, 6.06
201108,50.75,32.84, 4.48, 2.99, 1.49, 7.46
201109,51.47,33.82, 2.94, 2.94, 2.94, 5.88
201110,47.83,34.78, 2.90, 2.90, 4.35, 7.25
201111,49.28,36.23, 0.00, 4.35, 0.00,10.14
201112,47.83,33.33, 2.90, 4.35, 2.90, 8.70
201201,47.14,37.14, 0.00, 4.29, 2.86, 8.57
201202,47.89,28.17, 7.04, 4.23, 4.23, 8.45
201203,50.00,22.22,12.50, 4.17, 2.78, 8.33
201204,48.65,29.73, 8.11, 2.70, 1.35, 9.46
201205,47.30,35.14, 4.05, 2.70, 1.35, 9.46
201206,46.67,32.00, 8.00, 1.33, 6.67, 5.33
201207,45.33,25.33,13.33, 1.33, 5.33, 9.33
201208,46.05,32.89, 7.89, 1.32, 3.95, 7.89
201209,44.16,36.36, 6.49, 1.30, 1.30,10.39
201210,40.74,35.80, 7.41, 1.23, 7.41, 7.41
201211,44.44,37.04, 7.41, 1.23, 1.23, 8.64
201212,44.44,35.80, 7.41, 2.47, 3.70, 6.17
201301,45.12,37.80, 4.88, 2.44, 4.88, 4.88
201302,44.71,27.06,17.65, 2.35, 2.35, 5.88
201303,43.68,40.23, 6.90, 1.15, 2.30, 5.75
201304,43.18,43.18, 4.55, 1.14, 2.27, 5.68
201305,46.67,41.11, 5.56, 0.00, 2.22, 4.44
201306,49.46,33.33,12.90, 0.00, 2.15, 2.15
201307,45.26,36.84, 9.47, 0.00, 4.21, 4.21
201308,48.48,39.39, 7.07, 0.00, 1.01, 4.04
201309,49.49,34.34,12.12, 0.00, 1.01, 3.03
201310,48.51,40.59, 7.92, 0.00, 0.00, 2.97
201311,47.57,33.98,15.53, 0.00, 0.97, 1.94
201312,46.67,34.29,16.19, 0.00, 0.95, 1.90
201401,44.55,44.55, 6.36, 0.00, 2.73, 1.82
201402,45.45,45.45, 5.45, 0.00, 0.91, 2.73
201403,44.14,36.04,15.32, 0.00, 0.90, 3.60
201404,45.05,28.83,22.52, 0.00, 0.00, 3.60
201405,41.96,43.75, 8.93, 0.00, 3.57, 1.79
201406,42.86,48.21, 5.36, 0.00, 0.00, 3.57
201407,41.96,35.71,17.86, 0.00, 0.89, 3.57
201408,41.59,35.40,18.58, 0.00, 1.77, 2.65
201409,38.60,41.23,14.91, 0.00, 0.88, 4.39
201410,39.47,44.74,11.40, 0.00, 0.00, 4.39
201411,37.61,39.32,18.80, 0.00, 0.00, 4.27
201412,30.00,59.17, 2.50, 0.00, 6.67, 1.67
201501,34.17,48.33,12.50, 0.00, 0.83, 4.17
201502,33.33,50.41,10.57, 0.00, 2.44, 3.25
201503,32.03,55.47, 7.03, 0.00, 2.34, 3.12
201504,32.56,41.86,20.16, 0.00, 1.55, 3.88
201505,32.06,44.27,19.08, 0.00, 0.76, 3.82
201506,31.06,43.18,20.45, 0.00, 1.52, 3.79
201507,31.39,45.99,17.52, 0.00, 1.46, 3.65
201508,30.94,54.68, 9.35, 0.00, 2.16, 2.88
201509,28.47,54.86,11.11, 0.69, 2.08, 2.78
201510,27.40,54.11,13.01, 0.68, 0.68, 4.11
201511,27.40,54.79,12.33, 0.68, 0.68, 4.11
201512,27.21,46.26,20.41, 0.68, 2.04, 3.40
201601,23.38,63.64, 5.84, 0.65, 5.19, 1.30
201602,23.90,56.60,13.84, 1.26, 1.26, 3.14
201603,22.42,68.48, 4.24, 0.61, 1.21, 3.03
201604,18.64,67.80, 9.04, 0.56, 1.13, 2.82
201605,19.57,60.33,15.76, 0.54, 1.63, 2.17
201606,18.56,58.76,18.56, 0.52, 1.03, 2.58
201607,17.17,64.14,14.65, 0.51, 1.52, 2.02
201608,14.29,64.04,17.73, 0.49, 0.99, 2.46
201609,12.44,63.16,21.05, 0.00, 1.44, 1.91
201610,11.76,76.47, 8.14, 0.45, 3.17, 0.00
201611,11.54,70.09,14.53, 0.85, 2.14, 0.85
201612,12.40,52.48,29.34, 2.07, 2.07, 1.65
201701,12.80,52.00,28.80, 2.40, 2.40, 1.60
201702,15.56,45.53,33.07, 2.72, 1.17, 1.95
201703,17.62,41.76,34.48, 2.30, 1.92, 1.92
201704,17.24,41.00,32.18, 3.45, 3.83, 2.30
201705,18.01,63.22, 8.05, 2.68, 4.98, 3.07
201706,19.39,57.79,10.27, 2.28, 6.46, 3.80
201707,21.97,56.06, 9.47, 3.03, 4.55, 4.92
201708,23.48,49.62,15.15, 2.27, 4.55, 4.92
201709,23.02,55.85, 6.42, 2.64,10.57, 1.51
201710,28.95,44.74,13.53, 3.01, 4.51, 5.26
201711,32.71,43.98,10.90, 3.01, 4.14, 5.26
201712,33.83,41.73, 9.77, 2.26, 6.02, 6.39
201801,35.71,38.72,10.15, 2.63, 5.64, 7.14
201802,38.72,34.96,10.15, 3.76, 4.14, 8.27
201803,38.20,35.21, 7.87, 2.25,11.99, 4.49
201804,41.20,32.58, 8.24, 3.00, 5.62, 9.36
201805,42.70,30.71, 8.99, 3.00, 7.49, 7.12
201806,43.45,27.34,11.24, 2.62, 8.61, 6.74
201807,41.95,29.59, 8.24, 2.62,10.11, 7.49
201808,42.38,32.34, 4.83, 1.86,16.36, 2.23
201809,49.44,23.79,10.41, 1.86, 5.20, 9.29
201810,49.07,25.65, 8.92, 1.86, 5.58, 8.92
201811,51.30,22.68,10.78, 1.86, 5.58, 7.81
201812,50.93,24.91, 8.18, 1.86, 7.81, 6.32
201901,53.16,29.00, 3.35, 1.49, 4.83, 8.18
201902,54.65,22.30, 8.18, 1.86, 5.58, 7.43
201903,53.16,21.93, 8.92, 1.86, 4.46, 9.67
201904,54.65,21.56, 9.29, 1.12, 4.09, 9.29
201905,55.02,27.51, 2.97, 1.12, 6.69, 6.69
201906,56.51,26.02, 3.72, 1.12, 7.43, 5.20
201907,59.11,27.51, 2.23, 1.12, 5.58, 4.46
201908,61.71,25.28, 2.97, 1.49, 4.83, 3.72
201909,63.20,26.77, 1.86, 0.74, 4.83, 2.60
201910,66.54,26.02, 1.49, 1.12, 2.60, 2.23
201911,67.66,26.77, 0.37, 0.74, 3.35, 1.12
201912,69.14,24.91, 1.49, 0.74, 2.97, 0.74
202001,70.26,24.16, 1.49, 0.37, 2.60, 1.12
202002,73.23,23.79, 0.74, 0.37, 0.74, 1.12
202003,74.72,21.19, 1.49, 0.00, 1.49, 1.12
202004,85.87,11.52, 0.00, 0.00, 2.60, 0.00


==> figs/mc_large_histogram_quarters_number.txt <==
199610,0,1,0,0,0,0
199701,0,0,1,0,0,0
199704,1,1,0,0,0,0
199707,1,0,1,0,0,0
199710,1,1,0,0,0,0
199801,1,0,1,0,0,0
199804,1,1,0,0,0,0
199807,1,0,1,0,0,0
199810,1,1,0,0,0,0
199901,1,1,0,0,1,0
199904,2,0,1,0,0,0
199907,2,0,1,0,0,0
199910,1,1,0,0,0,1
200001,1,1,0,0,0,1
200004,1,1,0,0,1,1
200007,2,1,0,0,0,1
200010,2,1,0,0,2,0
200101,2,1,0,0,0,2
200104,3,1,0,0,0,2
200107,3,0,1,0,2,2
200110,5,1,1,0,0,2
200201,4,2,0,0,1,2
200204,4,2,0,0,1,2
200207,4,2,0,0,3,2
200210,5,3,0,0,2,3
200301,6,3,0,0,1,3
200304,5,4,0,0,3,3
200307,6,3,0,0,2,4
200310,5,4,0,0,5,2
200401,5,6,0,0,7,2
200404,5,7,0,0,10,2
200407,10,7,0,0,5,2
200410,13,7,0,0,2,3
200501,13,7,0,0,2,3
200504,16,6,0,0,1,2
200507,17,6,0,0,1,1
200510,16,7,0,0,2,0
200601,17,8,0,0,1,0
200604,17,8,0,0,1,0
200607,17,8,0,0,0,1
200610,17,8,0,0,1,0
200701,17,8,0,0,1,0
200704,18,8,0,0,0,0
200707,18,6,2,0,0,0
200710,18,8,0,0,2,0
200801,20,6,2,0,0,0
200804,20,5,2,0,1,0
200807,20,7,1,0,1,1
200810,20,7,0,1,2,1
200901,20,10,0,1,1,2
200904,20,11,4,1,4,2
200907,22,9,5,1,2,4
200910,23,12,3,1,1,4
201001,22,19,1,0,3,5
201004,25,14,7,0,1,5
201007,27,18,3,0,1,4
201010,24,21,3,0,0,7
201101,25,26,0,0,7,7
201104,33,23,1,2,2,5
201107,34,25,1,2,2,4
201110,32,26,0,2,3,6
201201,33,27,0,3,3,6
201204,34,30,1,1,5,4
201207,33,31,2,1,2,8
201210,32,33,3,1,7,5
201301,36,40,1,1,4,5
201304,41,44,1,0,5,2
201307,44,43,3,0,6,3
201310,49,50,3,0,1,2
201401,47,54,3,0,3,4
201404,45,59,2,0,2,4
201407,44,57,7,0,1,5
201410,36,72,2,0,8,2
201501,41,73,7,0,3,4
201504,41,72,12,0,2,5
201507,39,94,4,0,3,4
201510,39,95,5,1,2,5
201601,33,119,1,1,6,5
201604,32,142,12,1,2,5
201607,25,159,18,0,3,4
201610,18,209,5,1,5,4
201701,30,178,36,5,7,5
201704,40,186,10,5,12,10
201707,55,168,8,6,25,3
201710,71,145,12,6,15,17
201801,86,124,8,4,33,12
201804,106,95,17,7,24,18
201807,110,94,8,5,27,25
201810,131,82,12,5,22,17
201901,137,81,6,5,14,26
201904,144,79,4,3,25,14
201907,156,79,3,2,22,7
201910,178,76,1,2,10,2
202001,188,69,1,0,8,3


==> figs/mc_large_histogram_quarters_percent.txt <==
199610, 0.00,100.00, 0.00, 0.00, 0.00, 0.00
199701, 0.00, 0.00,100.00, 0.00, 0.00, 0.00
199704,50.00,50.00, 0.00, 0.00, 0.00, 0.00
199707,50.00, 0.00,50.00, 0.00, 0.00, 0.00
199710,50.00,50.00, 0.00, 0.00, 0.00, 0.00
199801,50.00, 0.00,50.00, 0.00, 0.00, 0.00
199804,50.00,50.00, 0.00, 0.00, 0.00, 0.00
199807,50.00, 0.00,50.00, 0.00, 0.00, 0.00
199810,50.00,50.00, 0.00, 0.00, 0.00, 0.00
199901,33.33,33.33, 0.00, 0.00,33.33, 0.00
199904,66.67, 0.00,33.33, 0.00, 0.00, 0.00
199907,66.67, 0.00,33.33, 0.00, 0.00, 0.00
199910,33.33,33.33, 0.00, 0.00, 0.00,33.33
200001,33.33,33.33, 0.00, 0.00, 0.00,33.33
200004,25.00,25.00, 0.00, 0.00,25.00,25.00
200007,50.00,25.00, 0.00, 0.00, 0.00,25.00
200010,40.00,20.00, 0.00, 0.00,40.00, 0.00
200101,40.00,20.00, 0.00, 0.00, 0.00,40.00
200104,50.00,16.67, 0.00, 0.00, 0.00,33.33
200107,37.50, 0.00,12.50, 0.00,25.00,25.00
200110,55.56,11.11,11.11, 0.00, 0.00,22.22
200201,44.44,22.22, 0.00, 0.00,11.11,22.22
200204,44.44,22.22, 0.00, 0.00,11.11,22.22
200207,36.36,18.18, 0.00, 0.00,27.27,18.18
200210,38.46,23.08, 0.00, 0.00,15.38,23.08
200301,46.15,23.08, 0.00, 0.00, 7.69,23.08
200304,33.33,26.67, 0.00, 0.00,20.00,20.00
200307,40.00,20.00, 0.00, 0.00,13.33,26.67
200310,31.25,25.00, 0.00, 0.00,31.25,12.50
200401,25.00,30.00, 0.00, 0.00,35.00,10.00
200404,20.83,29.17, 0.00, 0.00,41.67, 8.33
200407,41.67,29.17, 0.00, 0.00,20.83, 8.33
200410,52.00,28.00, 0.00, 0.00, 8.00,12.00
200501,52.00,28.00, 0.00, 0.00, 8.00,12.00
200504,64.00,24.00, 0.00, 0.00, 4.00, 8.00
200507,68.00,24.00, 0.00, 0.00, 4.00, 4.00
200510,64.00,28.00, 0.00, 0.00, 8.00, 0.00
200601,65.38,30.77, 0.00, 0.00, 3.85, 0.00
200604,65.38,30.77, 0.00, 0.00, 3.85, 0.00
200607,65.38,30.77, 0.00, 0.00, 0.00, 3.85
200610,65.38,30.77, 0.00, 0.00, 3.85, 0.00
200701,65.38,30.77, 0.00, 0.00, 3.85, 0.00
200704,69.23,30.77, 0.00, 0.00, 0.00, 0.00
200707,69.23,23.08, 7.69, 0.00, 0.00, 0.00
200710,64.29,28.57, 0.00, 0.00, 7.14, 0.00
200801,71.43,21.43, 7.14, 0.00, 0.00, 0.00
200804,71.43,17.86, 7.14, 0.00, 3.57, 0.00
200807,66.67,23.33, 3.33, 0.00, 3.33, 3.33
200810,64.52,22.58, 0.00, 3.23, 6.45, 3.23
200901,58.82,29.41, 0.00, 2.94, 2.94, 5.88
200904,47.62,26.19, 9.52, 2.38, 9.52, 4.76
200907,51.16,20.93,11.63, 2.33, 4.65, 9.30
200910,52.27,27.27, 6.82, 2.27, 2.27, 9.09
201001,44.00,38.00, 2.00, 0.00, 6.00,10.00
201004,48.08,26.92,13.46, 0.00, 1.92, 9.62
201007,50.94,33.96, 5.66, 0.00, 1.89, 7.55
201010,43.64,38.18, 5.45, 0.00, 0.00,12.73
201101,38.46,40.00, 0.00, 0.00,10.77,10.77
201104,50.00,34.85, 1.52, 3.03, 3.03, 7.58
201107,50.00,36.76, 1.47, 2.94, 2.94, 5.88
201110,46.38,37.68, 0.00, 2.90, 4.35, 8.70
201201,45.83,37.50, 0.00, 4.17, 4.17, 8.33
201204,45.33,40.00, 1.33, 1.33, 6.67, 5.33
201207,42.86,40.26, 2.60, 1.30, 2.60,10.39
201210,39.51,40.74, 3.70, 1.23, 8.64, 6.17
201301,41.38,45.98, 1.15, 1.15, 4.60, 5.75
201304,44.09,47.31, 1.08, 0.00, 5.38, 2.15
201307,44.44,43.43, 3.03, 0.00, 6.06, 3.03
201310,46.67,47.62, 2.86, 0.00, 0.95, 1.90
201401,42.34,48.65, 2.70, 0.00, 2.70, 3.60
201404,40.18,52.68, 1.79, 0.00, 1.79, 3.57
201407,38.60,50.00, 6.14, 0.00, 0.88, 4.39
201410,30.00,60.00, 1.67, 0.00, 6.67, 1.67
201501,32.03,57.03, 5.47, 0.00, 2.34, 3.12
201504,31.06,54.55, 9.09, 0.00, 1.52, 3.79
201507,27.08,65.28, 2.78, 0.00, 2.08, 2.78
201510,26.53,64.63, 3.40, 0.68, 1.36, 3.40
201601,20.00,72.12, 0.61, 0.61, 3.64, 3.03
201604,16.49,73.20, 6.19, 0.52, 1.03, 2.58
201607,11.96,76.08, 8.61, 0.00, 1.44, 1.91
201610, 7.44,86.36, 2.07, 0.41, 2.07, 1.65
201701,11.49,68.20,13.79, 1.92, 2.68, 1.92
201704,15.21,70.72, 3.80, 1.90, 4.56, 3.80
201707,20.75,63.40, 3.02, 2.26, 9.43, 1.13
201710,26.69,54.51, 4.51, 2.26, 5.64, 6.39
201801,32.21,46.44, 3.00, 1.50,12.36, 4.49
201804,39.70,35.58, 6.37, 2.62, 8.99, 6.74
201807,40.89,34.94, 2.97, 1.86,10.04, 9.29
201810,48.70,30.48, 4.46, 1.86, 8.18, 6.32
201901,50.93,30.11, 2.23, 1.86, 5.20, 9.67
201904,53.53,29.37, 1.49, 1.12, 9.29, 5.20
201907,57.99,29.37, 1.12, 0.74, 8.18, 2.60
201910,66.17,28.25, 0.37, 0.74, 3.72, 0.74
202001,69.89,25.65, 0.37, 0.00, 2.97, 1.12


==> figs/mc_large_life_cdf.txt <==
0.00,0.08
0.01,0.08
0.02,0.42
0.03,0.50
0.04,0.70
0.05,0.92
0.06,1.01
0.07,1.15
0.08,1.37
0.09,1.53
0.10,1.83
0.11,1.92
0.12,2.00
0.13,2.00
0.14,2.08
0.15,2.10
0.16,2.24
0.17,2.33
0.18,2.33
0.19,2.33
0.20,2.47
0.21,2.50
0.22,2.58
0.23,2.64
0.24,2.67
0.25,2.75
0.26,2.75
0.27,2.78
0.28,2.83
0.29,2.83
0.30,2.92
0.31,3.00
0.32,3.00
0.33,3.00
0.34,3.08
0.35,3.08
0.36,3.17
0.37,3.17
0.38,3.17
0.39,3.25
0.40,3.33
0.41,3.33
0.42,3.46
0.43,3.50
0.44,3.58
0.45,3.75
0.46,3.77
0.47,3.83
0.48,3.92
0.49,4.00
0.50,4.00
0.51,4.08
0.52,4.08
0.53,4.09
0.54,4.31
0.55,4.57
0.56,4.67
0.57,4.83
0.58,4.92
0.59,5.18
0.60,5.25
0.61,5.42
0.62,5.50
0.63,5.79
0.64,5.83
0.65,6.00
0.66,6.08
0.67,6.13
0.68,6.33
0.69,6.49
0.70,6.63
0.71,6.83
0.72,6.92
0.73,7.17
0.74,7.42
0.75,7.50
0.76,7.64
0.77,7.78
0.78,8.08
0.79,8.23
0.80,8.37
0.81,8.67
0.82,9.13
0.83,9.29
0.84,9.59
0.85,9.88
0.86,10.21
0.87,10.47
0.88,10.92
0.89,11.29
0.90,11.82
0.91,12.87
0.92,14.25
0.93,15.56
0.94,16.00
0.95,16.30
0.96,16.88
0.97,17.58
0.98,18.64
0.99,20.18
1.00,23.00


==> figs/mc_large_life_ratio_cdf.txt <==
0.00,0.00,0.00
0.01,0.00,0.00
0.02,0.00,0.00
0.03,0.00,0.00
0.04,0.02,0.00
0.05,0.04,0.00
0.06,0.05,0.00
0.07,0.07,0.00
0.08,0.08,0.00
0.09,0.09,0.00
0.10,0.09,0.00
0.11,0.10,0.00
0.12,0.10,0.00
0.13,0.12,0.00
0.14,0.13,0.00
0.15,0.13,0.00
0.16,0.15,0.00
0.17,0.16,0.00
0.18,0.18,0.00
0.19,0.20,0.00
0.20,0.21,0.00
0.21,0.22,0.00
0.22,0.25,0.00
0.23,0.26,0.00
0.24,0.26,0.00
0.25,0.28,0.00
0.26,0.29,0.00
0.27,0.29,0.00
0.28,0.31,0.00
0.29,0.32,0.00
0.30,0.33,0.00
0.31,0.33,0.00
0.32,0.34,0.00
0.33,0.36,0.00
0.34,0.36,0.00
0.35,0.37,0.00
0.36,0.38,0.00
0.37,0.43,0.00
0.38,0.43,0.01
0.39,0.44,0.01
0.40,0.45,0.01
0.41,0.46,0.01
0.42,0.48,0.01
0.43,0.50,0.01
0.44,0.52,0.02
0.45,0.54,0.02
0.46,0.56,0.02
0.47,0.58,0.02
0.48,0.58,0.02
0.49,0.59,0.03
0.50,0.60,0.03
0.51,0.63,0.03
0.52,0.65,0.03
0.53,0.65,0.03
0.54,0.67,0.03
0.55,0.68,0.03
0.56,0.70,0.04
0.57,0.72,0.04
0.58,0.73,0.04
0.59,0.74,0.04
0.60,0.74,0.04
0.61,0.78,0.05
0.62,0.81,0.06
0.63,0.82,0.06
0.64,0.84,0.06
0.65,0.86,0.07
0.66,0.88,0.07
0.67,0.91,0.07
0.68,0.94,0.08
0.69,0.94,0.08
0.70,0.96,0.09
0.71,0.96,0.10
0.72,0.97,0.10
0.73,0.98,0.11
0.74,0.98,0.12
0.75,0.99,0.14
0.76,1.00,0.15
0.77,1.00,0.16
0.78,1.00,0.16
0.79,1.00,0.18
0.80,1.00,0.20
0.81,1.00,0.21
0.82,1.00,0.21
0.83,1.00,0.24
0.84,1.00,0.26
0.85,1.00,0.29
0.86,1.00,0.31
0.87,1.00,0.37
0.88,1.00,0.40
0.89,1.00,0.41
0.90,1.00,0.41
0.91,1.00,0.44
0.92,1.00,0.47
0.93,1.00,0.53
0.94,1.00,0.56
0.95,1.00,0.61
0.96,1.00,0.66
0.97,1.00,0.69
0.98,1.00,0.79
0.99,1.00,1.00
1.00,1.00,1.00


==> figs/mc_large_life_ratio_scatter.txt <==
0.73,0.00
0.80,0.10
0.10,0.14
0.35,0.57
1.00,0.00
0.17,0.01
1.00,0.00
0.36,0.60
0.38,0.55
0.82,0.10
0.13,0.22
0.00,0.00
1.00,0.00
0.04,0.00
1.00,0.00
0.48,0.00
0.44,0.53
0.14,0.00
0.96,0.02
0.10,0.10
0.30,0.16
0.02,0.10
0.31,0.19
0.94,0.06
0.09,0.00
1.00,0.00
1.00,0.00
0.56,0.01
0.58,0.29
1.00,0.00
0.74,0.02
0.08,0.81
0.29,0.00
0.99,0.01
1.00,0.00
0.34,0.06
0.00,1.00
0.71,0.06
0.62,0.01
0.31,0.06
0.36,0.14
0.95,0.00
0.63,0.00
0.58,0.00
0.05,0.02
0.26,0.74
0.20,0.06
0.59,0.02
0.83,0.08
1.00,0.00
0.97,0.00
0.98,0.02
0.67,0.00
1.00,0.00
1.00,0.00
0.09,0.01
1.00,0.00
0.58,0.27
0.95,0.04
0.16,0.03
1.00,0.00
0.46,0.00
0.23,0.45
0.55,0.41
1.00,0.00
0.47,0.00
0.13,0.03
0.44,0.03
1.00,0.00
0.08,0.01
0.99,0.00
0.86,0.01
1.00,0.00
0.73,0.03
0.00,1.00
0.29,0.07
0.32,0.03
1.00,0.00
0.74,0.16
0.94,0.06
1.00,0.00
0.74,0.24
0.38,0.24
0.98,0.02
0.85,0.11
0.00,0.05
1.00,0.00
0.67,0.04
0.00,0.47
0.13,0.10
0.06,0.08
0.21,0.45
0.72,0.14
0.54,0.03
1.00,0.00
0.69,0.08
1.00,0.00
0.43,0.57
0.22,0.29
0.98,0.00
1.00,0.00
0.44,0.38
0.50,0.01
1.00,0.00
0.02,0.04
0.97,0.03
0.09,0.26
1.00,0.00
0.97,0.00
0.52,0.02
0.99,0.00
1.00,0.00
0.09,0.00
1.00,0.00
0.44,0.41
1.00,0.00
0.38,0.62
0.92,0.08
0.32,0.05
0.29,0.13
0.16,0.03
0.89,0.02
1.00,0.00
0.65,0.12
0.57,0.00
0.13,0.00
0.25,0.02
0.36,0.03
0.43,0.03
1.00,0.00
1.00,0.00
1.00,0.00
1.00,0.00
0.86,0.04
0.60,0.00
1.00,0.00
0.26,0.09
1.00,0.00
1.00,0.00
0.28,0.07
1.00,0.00
0.38,0.00
0.37,0.53
0.96,0.04
0.24,0.28
0.58,0.16
0.10,0.00
0.03,0.00
0.74,0.04
0.73,0.20
0.84,0.02
0.10,0.83
0.15,0.21
0.72,0.06
0.18,0.25
0.43,0.03
0.34,0.20
0.46,0.46
1.00,0.00
1.00,0.00
0.94,0.04
0.33,0.07
1.00,0.00
0.32,0.04
1.00,0.00
0.30,0.17
0.88,0.08
1.00,0.00
1.00,0.00
0.58,0.00
0.75,0.01
0.29,0.34
0.22,0.69
0.04,0.04
0.68,0.06
0.16,0.74
0.63,0.00
0.13,0.63
1.00,0.00
0.82,0.07
0.26,0.68
0.96,0.04
0.12,0.04
0.79,0.18
0.36,0.39
0.00,1.00
1.00,0.00
0.20,0.00
0.92,0.08
0.33,0.00
0.96,0.00
1.00,0.00
0.52,0.04
0.12,0.04
0.49,0.40
0.45,0.09
0.25,0.21
0.28,0.05
0.86,0.14
0.08,0.03
0.04,0.00
0.08,0.67
0.12,0.47
0.29,0.29
0.00,1.00
0.47,0.03
1.00,0.00
0.96,0.04
0.08,0.07
0.26,0.37
0.41,0.02
0.02,0.01
0.81,0.16
0.65,0.03
0.70,0.01
0.67,0.02
1.00,0.00
0.60,0.15
1.00,0.00
0.20,0.11
0.46,0.03
1.00,0.00
0.56,0.03
0.90,0.10
0.88,0.01
1.00,0.00
1.00,0.00
0.26,0.06
0.00,0.34
0.09,0.66
0.68,0.24
0.44,0.00
1.00,0.00
1.00,0.00
1.00,0.00
0.63,0.03
1.00,0.00
1.00,0.00
1.00,0.00
0.65,0.15
0.21,0.42
0.78,0.17
1.00,0.00
0.82,0.00
0.99,0.01
0.11,0.41
1.00,0.00
0.36,0.10
0.94,0.01
1.00,0.00
0.66,0.02
1.00,0.00
0.06,0.21
0.65,0.08
0.31,0.03
0.52,0.00
1.00,0.00
1.00,0.00
0.34,0.03
0.19,0.41
1.00,0.00
0.99,0.01
0.00,0.40
0.33,0.06
0.51,0.00
0.60,0.00
0.57,0.43
1.00,0.00
0.72,0.20


==> figs/mc_large_links_cdf_fake.txt <==
0.00,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.01,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.02,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.03,1.000000,1.000000,0.000000,0.000000,0.000000,0.000000
0.04,2.600000,1.600000,0.000000,0.000000,0.000000,0.000000
0.05,4.500000,2.000000,0.000000,0.000000,0.000000,0.000000
0.06,6.400000,4.000000,0.000000,0.000000,0.000000,0.000000
0.07,9.000000,5.000000,0.000000,0.000000,0.000000,0.000000
0.08,14.000000,6.000000,0.000000,0.000000,0.000000,0.000000
0.09,16.000000,7.000000,0.000000,0.000000,0.000000,0.000000
0.10,17.000000,8.000000,0.000000,0.000000,0.000000,0.000000
0.11,21.900000,8.900000,0.000000,0.000000,0.000000,0.000000
0.12,24.000000,9.000000,0.000000,0.000000,0.000000,0.000000
0.13,27.000000,10.000000,0.000000,0.000000,0.000000,0.000000
0.14,28.600000,11.000000,0.000000,0.000000,0.000000,0.000000
0.15,39.000000,12.000000,0.000000,0.000000,0.000000,0.000000
0.16,45.000000,13.000000,0.000000,0.000000,0.000000,0.000000
0.17,55.600000,14.000000,0.000000,0.000000,0.000000,0.000000
0.18,63.400000,14.200000,0.000000,0.000000,0.000000,0.000000
0.19,70.100000,16.000000,0.000000,0.000000,0.000000,0.000000
0.20,84.000000,19.000000,0.000000,0.000000,0.000000,0.000000
0.21,89.900000,20.900000,0.000000,0.000000,0.000000,0.000000
0.22,99.400000,22.000000,0.000000,0.000000,0.000000,0.000000
0.23,109.400000,24.000000,0.000000,0.000000,0.000000,0.000000
0.24,133.600000,26.000000,0.000000,0.000000,0.000000,0.000000
0.25,151.500000,30.500000,0.000000,0.000000,0.000000,0.000000
0.26,164.400000,35.400000,0.000000,0.000000,0.000000,0.000000
0.27,197.300000,38.000000,0.000000,0.000000,0.000000,0.000000
0.28,210.200000,42.000000,0.000000,0.000000,0.000000,0.000000
0.29,228.200000,46.000000,0.000000,0.000000,0.000000,0.000000
0.30,255.000000,51.000000,0.000000,0.000000,0.000000,0.000000
0.31,337.900000,56.900000,0.000000,0.000000,0.000000,0.000000
0.32,401.400000,60.800000,0.000000,0.000000,0.000000,0.000000
0.33,473.300000,69.700000,0.000000,0.000000,0.000000,0.000000
0.34,542.000000,77.000000,0.000000,0.000000,0.000000,0.000000
0.35,599.500000,82.500000,0.000000,0.000000,0.000000,0.000000
0.36,760.800000,88.800000,0.000000,0.000000,0.000000,0.000000
0.37,807.300000,99.300000,0.000000,0.000000,0.000000,0.000000
0.38,947.000000,106.000000,0.000000,0.000000,0.000000,0.000000
0.39,1129.600000,113.200000,0.000000,0.000000,0.000000,0.000000
0.40,1198.000000,124.000000,0.000000,0.000000,0.000000,0.000000
0.41,1345.500000,146.500000,0.000000,0.000000,0.000000,0.000000
0.42,1542.000000,155.000000,0.000000,0.000000,0.000000,0.000000
0.43,1719.700000,174.000000,0.000000,0.000000,0.000000,0.000000
0.44,2065.600000,182.600000,0.000000,0.000000,0.000000,0.000000
0.45,2239.500000,196.500000,0.000000,0.000000,0.000000,0.000000
0.46,2403.000000,215.000000,0.000000,0.000000,0.000000,0.000000
0.47,2621.800000,229.300000,0.000000,0.000000,0.000000,0.000000
0.48,3547.200000,245.400000,0.000000,0.000000,0.000000,0.000000
0.49,3859.300000,280.700000,0.000000,0.000000,0.000000,0.000000
0.50,4763.000000,307.000000,0.000000,0.000000,0.000000,0.000000
0.51,5658.700000,349.600000,1.000000,1.000000,0.000000,0.000000
0.52,6421.400000,423.400000,1.000000,1.000000,0.000000,0.000000
0.53,8359.700000,469.200000,1.000000,1.000000,0.000000,0.000000
0.54,10166.000000,493.600000,1.000000,1.000000,0.000000,0.000000
0.55,12868.000000,542.500000,1.000000,1.000000,0.000000,0.000000
0.56,15586.000000,555.000000,1.400000,1.000000,0.000000,0.000000
0.57,17459.200000,600.900000,2.000000,1.000000,0.000000,0.000000
0.58,19480.000000,639.000000,2.000000,1.000000,0.000000,0.000000
0.59,22560.100000,669.100000,2.000000,1.000000,0.000000,0.000000
0.60,25045.000000,726.000000,2.000000,1.000000,0.000000,0.000000
0.61,27901.100000,795.400000,2.000000,1.000000,0.000000,0.000000
0.62,33777.600000,854.600000,3.000000,1.000000,0.000000,0.000000
0.63,35753.600000,893.400000,3.000000,1.700000,0.000000,0.000000
0.64,40101.600000,967.400000,3.000000,2.000000,0.000000,0.000000
0.65,43595.500000,1089.500000,3.500000,2.000000,0.000000,0.000000
0.66,49636.800000,1128.600000,4.000000,2.000000,0.000000,0.000000
0.67,59621.400000,1253.300000,5.000000,2.000000,0.000000,0.000000
0.68,68947.600000,1326.400000,5.000000,2.000000,0.000000,0.000000
0.69,74275.600000,1401.300000,5.000000,2.100000,0.000000,0.000000
0.70,78580.000000,1440.000000,6.000000,3.000000,0.000000,0.000000
0.71,88933.300000,1577.800000,6.000000,3.000000,0.000000,0.000000
0.72,99445.600000,1712.200000,7.000000,3.000000,0.000000,0.000000
0.73,112795.500000,1828.200000,8.000000,3.000000,0.000000,0.000000
0.74,128206.000000,1958.600000,8.000000,4.000000,0.000000,0.000000
0.75,161544.500000,2095.000000,8.500000,4.000000,0.000000,0.000000
0.76,194096.400000,2270.000000,9.000000,4.000000,0.000000,0.000000
0.77,221327.500000,2357.600000,10.000000,4.000000,0.000000,0.000000
0.78,262379.600000,2597.000000,11.000000,5.000000,0.000000,0.000000
0.79,287372.700000,2786.100000,12.100000,5.000000,0.000000,0.000000
0.80,318511.000000,2889.000000,14.000000,5.000000,0.000000,0.000000
0.81,330369.900000,3107.600000,16.000000,6.000000,0.000000,0.000000
0.82,381688.800000,3286.000000,18.000000,6.000000,0.000000,0.000000
0.83,437948.100000,3562.400000,19.700000,7.000000,0.000000,0.000000
0.84,507464.600000,3724.200000,24.000000,8.000000,0.000000,0.000000
0.85,583654.500000,3982.000000,25.500000,9.000000,0.000000,0.000000
0.86,649673.800000,4200.400000,31.000000,10.000000,0.000000,0.000000
0.87,691353.100000,4263.000000,36.300000,10.300000,0.000000,0.000000
0.88,815831.000000,4579.800000,43.000000,13.000000,1.000000,1.000000
0.89,894568.100000,4988.900000,53.000000,15.100000,1.000000,1.000000
0.90,1120013.000000,5441.000000,60.000000,19.000000,1.000000,1.000000
0.91,1240450.700000,5753.300000,67.700000,20.000000,2.000000,1.000000
0.92,1378869.400000,6251.600000,94.000000,26.400000,2.000000,1.000000
0.93,1491521.400000,7236.200000,154.300000,31.000000,3.000000,1.000000
0.94,1764537.000000,7982.800000,196.200000,38.600000,4.000000,2.000000
0.95,2450861.000000,9784.000000,274.500000,47.000000,5.500000,2.000000
0.96,3125577.200000,12303.600000,380.400000,72.400000,13.400000,3.000000
0.97,4089279.400000,15160.100000,525.300000,94.000000,23.300000,4.300000
0.98,6709869.400000,18415.800000,892.600000,113.200000,40.400000,9.200000
0.99,10265193.400000,32184.900000,1271.900000,172.100000,110.200000,15.300000
1.00,22932565.000000,68436.000000,3825.000000,412.000000,1903.000000,85.000000


==> figs/mc_large_links_cdf_real.txt <==
0.00,3327.000000,149.000000,0.000000,0.000000,0.000000,0.000000
0.01,502997.900000,1819.840000,17.860000,6.000000,0.000000,0.000000
0.02,674090.040000,3547.020000,63.160000,13.860000,3.240000,1.620000
0.03,839210.140000,3972.510000,94.870000,25.290000,4.860000,3.000000
0.04,940252.080000,4845.480000,147.160000,33.720000,8.720000,4.000000
0.05,1134244.800000,5236.000000,177.050000,40.150000,15.150000,4.100000
0.06,1201428.580000,7264.700000,242.200000,57.440000,18.000000,7.860000
0.07,1314382.000000,8178.190000,283.030000,71.340000,24.670000,8.000000
0.08,1397588.560000,10662.920000,340.400000,74.480000,32.000000,9.000000
0.09,1500121.470000,11831.950000,421.320000,80.290000,34.290000,9.290000
0.10,1563574.900000,13145.500000,573.200000,83.100000,36.400000,10.100000
0.11,1775124.740000,13724.630000,674.730000,85.910000,49.280000,11.000000
0.12,1821136.240000,14797.400000,709.360000,90.160000,53.720000,12.000000
0.13,1901290.290000,15174.870000,851.840000,98.060000,61.000000,12.000000
0.14,1978664.960000,15485.140000,940.520000,102.360000,79.680000,13.000000
0.15,2027624.500000,16351.900000,1001.750000,114.150000,83.450000,14.000000
0.16,2097473.800000,16973.440000,1057.040000,118.960000,95.880000,15.000000
0.17,2140840.280000,17194.400000,1196.080000,122.000000,125.320000,16.000000
0.18,2246503.520000,17588.900000,1306.980000,128.580000,143.900000,16.000000
0.19,2372811.960000,18109.920000,1635.290000,134.340000,174.450000,17.000000
0.20,2469353.600000,18484.800000,1726.600000,141.200000,211.200000,18.000000
0.21,2607274.670000,19302.200000,1796.590000,147.040000,230.550000,18.010000
0.22,2886820.400000,20544.160000,1879.580000,151.820000,312.200000,19.000000
0.23,2974996.070000,21112.420000,1999.300000,156.890000,321.410000,20.000000
0.24,3053546.040000,21769.520000,2096.320000,160.440000,333.600000,21.000000
0.25,3122148.500000,21969.750000,2184.000000,169.000000,357.000000,22.000000
0.26,3351170.840000,22580.120000,2289.120000,174.120000,479.200000,22.000000
0.27,3596443.000000,22964.900000,2369.050000,188.700000,558.310000,22.870000
0.28,3748130.880000,23645.640000,2506.600000,194.680000,634.800000,23.680000
0.29,3801846.230000,24640.170000,2631.210000,197.470000,707.010000,24.000000
0.30,3987557.300000,24914.600000,2711.100000,202.600000,827.800000,25.300000
0.31,4173024.620000,25849.120000,2876.410000,204.000000,923.420000,27.000000
0.32,4367494.760000,27773.280000,2971.280000,217.680000,958.880000,28.000000
0.33,4445671.780000,28133.710000,3046.760000,226.730000,1022.470000,28.000000
0.34,4671791.800000,29020.600000,3189.260000,230.000000,1070.540000,29.000000
0.35,4829677.700000,29605.050000,3308.700000,232.350000,1154.850000,30.350000
0.36,4956388.280000,30155.960000,3443.280000,239.160000,1243.280000,32.000000
0.37,5202911.840000,31948.070000,3775.850000,243.910000,1346.020000,32.000000
0.38,5219140.460000,33067.780000,3878.560000,249.000000,1430.360000,33.780000
0.39,5432489.300000,33927.920000,4133.500000,258.360000,1528.950000,34.000000
0.40,5647592.000000,34456.000000,4345.400000,264.400000,1736.200000,36.000000
0.41,5986462.750000,34788.250000,4499.990000,276.210000,1802.720000,36.000000
0.42,6223974.700000,35108.420000,4901.660000,280.060000,1842.220000,37.000000
0.43,6335563.490000,35618.030000,5172.680000,286.320000,1929.280000,37.000000
0.44,6575406.000000,36594.720000,5379.640000,290.640000,1968.560000,38.000000
0.45,6744444.200000,37129.200000,5882.350000,301.700000,2047.950000,39.000000
0.46,6799452.300000,37614.380000,6708.320000,307.300000,2166.180000,40.260000
0.47,7061315.980000,38947.380000,7021.970000,317.420000,2382.280000,42.070000
0.48,7521814.400000,39538.880000,7522.520000,325.760000,2456.000000,43.880000
0.49,7740495.820000,40189.410000,7762.690000,331.690000,2498.700000,44.000000
0.50,7921693.500000,41364.000000,7964.500000,332.500000,2628.500000,45.000000
0.51,8401044.300000,42123.930000,8420.580000,346.620000,2775.080000,45.000000
0.52,8583637.600000,43222.800000,8686.080000,351.480000,2897.360000,48.000000
0.53,8763047.770000,43728.660000,9344.800000,359.860000,2953.990000,49.930000
0.54,8858425.240000,45449.100000,10340.440000,369.220000,3009.580000,52.000000
0.55,9316843.700000,46814.400000,11025.650000,396.850000,3308.550000,53.000000
0.56,9647467.000000,48458.960000,11496.520000,403.360000,3549.120000,54.360000
0.57,9836652.030000,49084.410000,12701.850000,415.680000,3645.970000,56.170000
0.58,10440840.460000,50245.980000,12765.340000,430.900000,3819.780000,57.000000
0.59,10660305.730000,51313.060000,12846.820000,433.790000,3857.270000,60.000000
0.60,11111695.600000,52412.000000,13395.400000,444.200000,4023.600000,61.000000
0.61,11298008.050000,53706.120000,14372.640000,461.230000,4071.740000,62.000000
0.62,11637479.920000,56516.260000,15238.360000,477.880000,4200.240000,64.440000
0.63,11888424.250000,58292.060000,17603.880000,494.210000,4355.090000,67.030000
0.64,12706717.200000,60403.080000,18422.480000,504.360000,4380.840000,68.000000
0.65,12997504.650000,63584.900000,19082.850000,526.950000,4524.450000,70.000000
0.66,13486143.860000,66107.340000,19659.520000,540.520000,4776.480000,74.460000
0.67,13686874.400000,67348.040000,20791.560000,556.810000,4865.480000,76.270000
0.68,14325343.760000,68207.440000,22163.760000,567.960000,5183.440000,79.160000
0.69,15003687.990000,69381.660000,22570.470000,590.670000,5356.920000,82.000000
0.70,16418494.100000,71052.400000,24093.300000,598.100000,5630.700000,84.000000
0.71,16611450.450000,74481.180000,25417.440000,611.000000,5661.120000,92.020000
0.72,17916402.160000,77011.920000,28503.600000,622.080000,5722.920000,96.320000
0.73,19164498.880000,81440.680000,29626.550000,726.170000,5888.120000,103.000000
0.74,19899730.660000,83960.860000,33036.020000,757.460000,6495.100000,105.820000
0.75,21512504.000000,84449.500000,38847.000000,764.750000,6769.750000,109.750000
0.76,21971385.400000,86542.400000,40749.840000,784.360000,7440.840000,112.560000
0.77,22752961.540000,90153.530000,41151.210000,803.700000,7584.900000,114.370000
0.78,23339168.940000,92355.360000,42350.740000,834.880000,7920.740000,117.180000
0.79,23455290.530000,94841.800000,48679.000000,898.620000,8498.000000,122.990000
0.80,25405457.000000,103061.800000,51638.400000,953.800000,8700.000000,136.800000
0.81,26733551.370000,106624.360000,54172.130000,994.640000,10326.480000,147.660000
0.82,27988972.900000,111512.880000,57787.440000,1033.980000,12122.600000,158.680000
0.83,29816681.600000,118622.760000,61179.080000,1097.760000,12943.810000,165.000000
0.84,32352020.960000,121745.560000,66434.800000,1112.520000,15097.680000,172.200000
0.85,34074513.050000,128738.900000,76139.550000,1129.400000,17621.700000,181.400000
0.86,36809174.020000,146519.140000,86076.380000,1173.700000,18806.900000,213.660000
0.87,38040725.290000,150250.150000,94305.680000,1244.280000,19209.920000,231.000000
0.88,43883637.400000,154025.840000,105148.680000,1320.480000,22287.520000,239.040000
0.89,47451578.600000,159369.330000,135214.740000,1399.160000,27994.100000,255.360000
0.90,53030568.000000,168120.500000,167603.100000,1452.700000,30454.500000,260.800000
0.91,60112403.840000,192267.590000,176663.820000,1603.530000,42434.380000,281.550000
0.92,67546660.560000,203577.080000,208022.160000,1719.520000,62740.640000,303.040000
0.93,77144610.200000,223318.880000,237991.240000,1791.150000,136358.210000,334.650000
0.94,88157276.680000,261085.020000,308756.040000,1957.540000,196078.000000,343.280000
0.95,109504250.550000,278271.600000,348717.500000,2145.700000,346154.200000,353.750000
0.96,117595901.120000,337610.000000,397827.240000,2380.000000,418167.080000,460.000000
0.97,135576893.690000,373257.080000,447453.020000,2612.340000,456816.860000,558.980000
0.98,186878378.600000,413375.480000,598117.500000,2856.920000,677926.240000,648.700000
0.99,296050473.300000,571665.270000,951359.220000,3394.080000,1112691.260000,740.730000
1.00,331043540.000000,800512.000000,1485820.000000,4593.000000,1884797.000000,914.000000


==> figs/mc_large_links_ratios_cdf_fake.txt <==
0.00,0.000000,0.000000,0.000000,0.000000
0.01,0.000000,0.000000,0.000000,0.000000
0.02,0.000000,0.000000,0.000000,0.000000
0.03,0.000000,0.000000,0.000000,0.000000
0.04,0.000000,0.000000,0.000000,0.000000
0.05,0.000000,0.000000,0.000000,0.000000
0.06,0.000000,0.000000,0.000000,0.000000
0.07,0.000000,0.000000,0.000000,0.000000
0.08,0.000000,0.000000,0.000000,0.000000
0.09,0.000000,0.000000,0.000000,0.000000
0.10,0.000000,0.000000,0.000000,0.000000
0.11,0.000000,0.000000,0.000000,0.000000
0.12,0.000000,0.000000,0.000000,0.000000
0.13,0.000000,0.000000,0.000000,0.000000
0.14,0.000000,0.000000,0.000000,0.000000
0.15,0.000000,0.000000,0.000000,0.000000
0.16,0.000000,0.000000,0.000000,0.000000
0.17,0.000000,0.000000,0.000000,0.000000
0.18,0.000000,0.000000,0.000000,0.000000
0.19,0.000000,0.000000,0.000000,0.000000
0.20,0.000000,0.000000,0.000000,0.000000
0.21,0.000000,0.000000,0.000000,0.000000
0.22,0.000000,0.000000,0.000000,0.000000
0.23,0.000000,0.000000,0.000000,0.000000
0.24,0.000000,0.000000,0.000000,0.000000
0.25,0.000000,0.000000,0.000000,0.000000
0.26,0.000000,0.000000,0.000000,0.000000
0.27,0.000000,0.000000,0.000000,0.000000
0.28,0.000000,0.000000,0.000000,0.000000
0.29,0.000000,0.000000,0.000000,0.000000
0.30,0.000000,0.000000,0.000000,0.000000
0.31,0.000000,0.000000,0.000000,0.000000
0.32,0.000000,0.000000,0.000000,0.000000
0.33,0.000000,0.000000,0.000000,0.000000
0.34,0.000000,0.000000,0.000000,0.000000
0.35,0.000000,0.000000,0.000000,0.000000
0.36,0.000000,0.000000,0.000000,0.000000
0.37,0.000000,0.000000,0.000000,0.000000
0.38,0.000000,0.000000,0.000000,0.000000
0.39,0.000000,0.000000,0.000000,0.000000
0.40,0.000000,0.000000,0.000000,0.000000
0.41,0.000000,0.000000,0.000000,0.000000
0.42,0.000000,0.000000,0.000000,0.000000
0.43,0.000000,0.000000,0.000000,0.000000
0.44,0.000000,0.000000,0.000000,0.000000
0.45,0.000000,0.000000,0.000000,0.000000
0.46,0.000000,0.000000,0.000000,0.000000
0.47,0.000000,0.000000,0.000000,0.000000
0.48,0.000000,0.000000,0.000000,0.000000
0.49,0.000000,0.000000,0.000000,0.000000
0.50,0.000251,0.031980,0.000000,0.000000
0.51,0.000450,0.055707,0.000000,0.000000
0.52,0.000563,0.069344,0.000000,0.000000
0.53,0.000784,0.071805,0.000000,0.000000
0.54,0.001073,0.076890,0.000000,0.000000
0.55,0.001163,0.090196,0.000000,0.000000
0.56,0.001353,0.097770,0.000000,0.000000
0.57,0.001811,0.104804,0.000000,0.000000
0.58,0.002095,0.109926,0.000000,0.000000
0.59,0.002370,0.121106,0.000000,0.000000
0.60,0.002572,0.135123,0.000000,0.000000
0.61,0.002806,0.144151,0.000000,0.000000
0.62,0.003200,0.154167,0.000000,0.000000
0.63,0.003478,0.160481,0.000000,0.000000
0.64,0.004240,0.171439,0.000000,0.000000
0.65,0.004768,0.175318,0.000000,0.000000
0.66,0.005143,0.180025,0.000000,0.000000
0.67,0.005408,0.188701,0.000000,0.000000
0.68,0.006333,0.206111,0.000000,0.000000
0.69,0.007215,0.211135,0.000000,0.000000
0.70,0.008722,0.216993,0.000000,0.000000
0.71,0.010187,0.240621,0.000000,0.000000
0.72,0.010770,0.259930,0.000000,0.000000
0.73,0.011205,0.269868,0.000000,0.000000
0.74,0.011878,0.276060,0.000000,0.000000
0.75,0.013211,0.285987,0.000000,0.000000
0.76,0.015012,0.296223,0.000000,0.000000
0.77,0.016681,0.317008,0.000000,0.000000
0.78,0.017623,0.338981,0.000000,0.000000
0.79,0.018196,0.350262,0.000000,0.000000
0.80,0.020998,0.380446,0.000000,0.000000
0.81,0.025015,0.404710,0.000000,0.000000
0.82,0.026162,0.417795,0.000000,0.000000
0.83,0.028374,0.453726,0.000000,0.000000
0.84,0.033088,0.474336,0.000000,0.000000
0.85,0.037168,0.509478,0.000000,0.000000
0.86,0.040503,0.550451,0.000000,0.000000
0.87,0.045208,0.567425,0.000015,0.002106
0.88,0.053658,0.585188,0.000074,0.011334
0.89,0.077402,0.610927,0.000130,0.016179
0.90,0.085701,0.662364,0.000205,0.018835
0.91,0.113202,0.749049,0.000248,0.022082
0.92,0.151866,0.860499,0.000375,0.025297
0.93,0.171516,0.974080,0.000597,0.033804
0.94,0.244334,1.082955,0.000763,0.040427
0.95,0.397977,1.454576,0.001221,0.044404
0.96,0.732620,2.065868,0.002444,0.050948
0.97,1.086984,2.373437,0.003220,0.064298
0.98,1.841681,2.857143,0.004169,0.085072
0.99,4.480315,5.339181,0.018069,0.127740
1.00,14.285714,12.500000,0.146199,1.020408


==> figs/mc_large_links_ratios_cdf_real.txt <==
0.00,0.000000,0.000000,0.000000,0.000000
0.01,0.000541,0.157953,0.000000,0.000000
0.02,0.001395,0.203806,0.000051,0.014380
0.03,0.002701,0.265253,0.000147,0.018579
0.04,0.003903,0.294260,0.000219,0.022680
0.05,0.004456,0.312854,0.000282,0.028145
0.06,0.005910,0.377861,0.000344,0.029587
0.07,0.007851,0.433184,0.000376,0.034196
0.08,0.009243,0.465327,0.000520,0.035265
0.09,0.011265,0.493513,0.000731,0.036808
0.10,0.015151,0.501936,0.000856,0.038641
0.11,0.015667,0.517024,0.000928,0.042762
0.12,0.015808,0.528572,0.000989,0.046093
0.13,0.017406,0.549077,0.001100,0.046599
0.14,0.018641,0.565544,0.001238,0.050073
0.15,0.022802,0.573912,0.001424,0.054841
0.16,0.023586,0.575087,0.001661,0.056767
0.17,0.024082,0.579739,0.002003,0.057803
0.18,0.025741,0.597637,0.002129,0.059107
0.19,0.026800,0.608805,0.002222,0.061408
0.20,0.027378,0.612061,0.002432,0.063790
0.21,0.030692,0.618807,0.002727,0.067328
0.22,0.031166,0.623294,0.003658,0.069120
0.23,0.031758,0.624407,0.003791,0.071550
0.24,0.036063,0.626736,0.004033,0.074262
0.25,0.038505,0.629227,0.005408,0.075861
0.26,0.041198,0.638641,0.006335,0.077826
0.27,0.042467,0.649042,0.006713,0.079384
0.28,0.042907,0.655690,0.006952,0.083123
0.29,0.045370,0.663261,0.007301,0.084145
0.30,0.047380,0.673591,0.007591,0.085259
0.31,0.048540,0.683787,0.008066,0.085751
0.32,0.051240,0.691084,0.008622,0.087027
0.33,0.052763,0.699207,0.009829,0.089942
0.34,0.054844,0.704103,0.010743,0.092172
0.35,0.057876,0.706041,0.011153,0.092970
0.36,0.059799,0.711949,0.011405,0.094466
0.37,0.060674,0.714138,0.012386,0.096006
0.38,0.062328,0.726331,0.013106,0.096557
0.39,0.063760,0.731368,0.013784,0.097379
0.40,0.067323,0.737181,0.014573,0.099016
0.41,0.069544,0.746626,0.015855,0.100878
0.42,0.070401,0.754598,0.016496,0.102331
0.43,0.074215,0.758944,0.018760,0.104821
0.44,0.083685,0.763497,0.019361,0.105816
0.45,0.085457,0.772730,0.019926,0.106420
0.46,0.088783,0.779701,0.021015,0.106997
0.47,0.091792,0.787949,0.021751,0.108366
0.48,0.096846,0.797788,0.022360,0.109165
0.49,0.098200,0.800033,0.023535,0.110125
0.50,0.100329,0.805634,0.026084,0.113636
0.51,0.102251,0.816171,0.027797,0.115452
0.52,0.104216,0.821541,0.028714,0.117074
0.53,0.107469,0.823361,0.031336,0.119192
0.54,0.112323,0.832023,0.032929,0.119997
0.55,0.116653,0.834884,0.034139,0.120846
0.56,0.120699,0.835611,0.035570,0.121657
0.57,0.125040,0.839676,0.039164,0.122166
0.58,0.128439,0.842779,0.042611,0.124018
0.59,0.131766,0.849527,0.044678,0.125042
0.60,0.138247,0.853458,0.047896,0.125730
0.61,0.145790,0.863423,0.051330,0.127540
0.62,0.161164,0.866447,0.051855,0.128857
0.63,0.167775,0.869782,0.053542,0.129468
0.64,0.170882,0.872560,0.055740,0.129784
0.65,0.175309,0.883227,0.059956,0.130152
0.66,0.178043,0.884305,0.063778,0.130859
0.67,0.182264,0.889024,0.066154,0.132857
0.68,0.188325,0.896246,0.072591,0.134689
0.69,0.191537,0.898593,0.075792,0.136712
0.70,0.197682,0.908908,0.080452,0.139199
0.71,0.212649,0.912365,0.083557,0.141656
0.72,0.233189,0.919122,0.088319,0.143954
0.73,0.241603,0.923019,0.090484,0.150179
0.74,0.255107,0.926049,0.093551,0.153000
0.75,0.267963,0.932278,0.098186,0.159743
0.76,0.275738,0.952609,0.102399,0.163717
0.77,0.288863,0.969538,0.112627,0.166157
0.78,0.295016,0.976322,0.119560,0.169480
0.79,0.314013,1.008029,0.126266,0.171240
0.80,0.323466,1.023825,0.131638,0.173373
0.81,0.353881,1.034804,0.137025,0.179261
0.82,0.362343,1.069453,0.141165,0.189718
0.83,0.377477,1.095170,0.156514,0.195200
0.84,0.427897,1.115544,0.174481,0.203711
0.85,0.462790,1.166539,0.203216,0.206188
0.86,0.490378,1.180629,0.217153,0.223514
0.87,0.518957,1.209373,0.225939,0.229189
0.88,0.546297,1.229800,0.242001,0.242926
0.89,0.646580,1.252521,0.266673,0.256355
0.90,0.714956,1.317071,0.313211,0.268296
0.91,0.782458,1.330473,0.384763,0.278139
0.92,0.885144,1.335897,0.452255,0.291983
0.93,1.036941,1.378568,0.576559,0.302905
0.94,1.123814,1.397282,0.844395,0.333153
0.95,1.323972,1.424844,0.962381,0.335208
0.96,1.616548,1.487428,1.395080,0.341351
0.97,1.984147,1.631760,2.327083,0.356344
0.98,2.509715,1.795768,3.092106,0.536088
0.99,4.723077,2.064829,4.601302,1.005577
1.00,72.828863,3.884548,21.137742,1.883961


==> figs/mc_large_links_scatter_fake.txt <==
100,33,0,0,0,0
283882,84,0,0,0,0
1019,155,0,0,0,0
19,6,0,0,0,0
2072,245,1,1,0,0
650404,5805,27,10,6,2
217,70,0,0,0,0
18942,218,0,0,0,0
238,38,0,0,0,0
8701,861,0,0,0,0
22932565,68436,3825,412,1354,85
5477,560,1,1,0,0
1681,417,1,1,0,0
4927,425,2,1,0,0
1196600,296,0,0,0,0
1674,105,0,0,0,0
1190309,2889,17,5,0,0
1380939,3080,30,8,0,0
1242415,1052,0,0,0,0
27,13,0,0,0,0
1,1,0,0,0,0
9,7,0,0,0,0
3019,444,1,1,0,0
5680,796,34,19,0,0
1398,80,0,0,0,0
7005,237,0,0,2,1
3844,534,31,12,0,0
3857,492,0,0,0,0
0,0,0,0,0,0
15,8,0,0,0,0
67,6,0,0,0,0
7654,151,0,0,0,0
2,1,0,0,0,0
26,9,0,0,0,0
3070111,18407,1193,172,93,18
9838,86,0,0,0,0
0,0,0,0,0,0
476,90,3,1,0,0
28,14,3,1,0,0
327339,1289,0,0,0,0
1562,465,8,4,0,0
758,98,8,2,0,0
72,16,0,0,0,0
42,14,0,0,0,0
850,109,0,0,0,0
365,86,4,2,0,0
649187,2466,5,2,0,0
32,11,0,0,0,0
110406,6154,37,18,1,1
21677,1313,1,1,0,0
39137,1444,2,1,0,0
6019,518,7,2,0,0
84,10,0,0,0,0
2312,221,2,1,1,1
2283,610,12,6,0,0
1705,187,0,0,0,0
6979,434,0,0,0,0
15,8,0,0,0,0
35,27,0,0,0,0
16,9,0,0,0,0
4634,133,0,0,0,0
17437,535,1,1,0,0
185,36,0,0,0,0
793,105,2,2,0,0
3334,541,20,5,0,0
1,1,0,0,0,0
573,193,2,2,0,0
329,106,0,0,0,0
86,17,0,0,0,0
75,14,0,0,0,0
407,96,0,0,0,0
24,7,0,0,0,0
30548,1796,6,3,1,1
89,40,0,0,0,0
133,45,2,1,0,0
0,0,0,0,0,0
1180,174,0,0,0,0
22515,1092,18,6,0,0
22515,1092,18,6,0,0
0,0,0,0,0,0
27,5,0,0,0,0
2640,175,2,1,0,0
108,24,0,0,0,0
50,16,0,0,0,0
41448,885,7,5,0,0
43,12,0,0,0,0
18,10,0,0,0,0
625,222,0,0,0,0
5901,560,1,1,0,0
2,1,0,0,0,0
0,0,0,0,0,0
17,11,0,0,0,0
30,7,0,0,0,0
28266,856,0,0,0,0
26,12,0,0,0,0
16,6,0,0,0,0
100,14,0,0,0,0
283,46,0,0,0,0
25045,412,0,0,0,0
14,11,2,1,0,0
9,4,0,0,0,0
57,15,0,0,0,0
24016,790,5,1,0,0
6,3,0,0,0,0
44,16,0,0,0,0
45,11,0,0,0,0
106,36,0,0,0,0
24,15,0,0,0,0
23,6,0,0,0,0
4,4,0,0,0,0
730,86,0,0,0,0
76,17,0,0,0,0
15120,636,0,0,0,0
655423,2736,0,0,0,0
63,8,7,1,0,0
39687,2220,4,4,0,0
3,2,0,0,0,0
1,1,0,0,0,0
75640,3246,9,3,0,0
197,51,0,0,0,0
534,22,0,0,0,0
28,16,0,0,0,0
6,2,0,0,0,0
16781,1323,9,4,0,0
186,42,0,0,0,0
538,57,0,0,0,0
2418,240,5,1,0,0
1162,279,2,1,0,0
6,4,0,0,0,0
51,25,0,0,0,0
437,70,8,2,0,0
4804,179,5,1,0,0
160,37,0,0,0,0
2,2,0,0,0,0
13053,897,3,1,0,0
65,13,0,0,0,0
14,6,0,0,0,0
2614,544,5,4,0,0
7,5,0,0,0,0
202,64,0,0,0,0
1238,186,0,0,0,0
95,21,0,0,0,0
684238,5808,21,10,0,0
3808,493,12,3,0,0
2227,297,0,0,0,0
24,8,0,0,0,0
86,14,0,0,0,0
1328330,1983,3,2,0,0
287,58,0,0,0,0
36,20,0,0,0,0
0,0,0,0,0,0
60,18,5,1,0,0
136,13,0,0,0,0
153,22,0,0,0,0
18046,441,2,2,0,0
24,4,0,0,0,0
1186,158,0,0,0,0
1134704,247,0,0,0,0
1400,307,25,8,0,0
110,13,0,0,0,0
539,57,0,0,0,0
579,51,0,0,0,0
0,0,0,0,0,0
40378,438,0,0,0,0
45,19,2,1,0,0
84,14,0,0,0,0
3,2,0,0,0,0
17,9,0,0,0,0
11335,643,3,1,0,0
2194,203,0,0,0,0
21,13,0,0,0,0
990,101,0,0,0,0
171,38,0,0,0,0
81146,3085,37,18,0,0
228,44,0,0,0,0
18,6,0,0,0,0
16,13,0,0,0,0
544,178,0,0,0,0
765,113,0,0,0,0
326239,2722,0,0,0,0
1278,262,0,0,0,0
803,115,0,0,0,0
2523,197,0,0,0,0
22034,555,0,0,0,0
14,11,0,0,0,0
34586,157,0,0,0,0
796,80,0,0,0,0
378,118,0,0,0,0
42,21,0,0,0,0
1790470,4738,43,10,4,2
210,43,0,0,0,0
2178,255,0,0,0,0
54,39,1,1,0,0
43,23,0,0,0,0
5494,476,1,1,0,0
66,21,0,0,0,0
338,77,0,0,0,0
192,10,0,0,0,0
93,17,0,0,0,0
253,42,2,2,0,0
517,80,0,0,0,0
4366,287,0,0,0,0
567,150,0,0,0,0
134,32,0,0,0,0
198,20,0,0,0,0
114,41,0,0,0,0
23,12,0,0,0,0
62,26,0,0,0,0
211,69,0,0,0,0
406,42,0,0,0,0
6,4,0,0,0,0
97,24,0,0,0,0
9869,1420,0,0,0,0
79,15,0,0,0,0
6,5,0,0,0,0
1126,213,0,0,0,0
108,29,0,0,0,0
85,34,0,0,0,0
46,10,0,0,0,0
5,2,0,0,0,0
13,9,0,0,0,0
29,14,2,1,0,0
2125,224,0,0,0,0
24,14,0,0,0,0
22,7,0,0,0,0
1185,229,2,1,0,0
195,49,0,0,0,0
8,6,0,0,0,0
1790,100,0,0,0,0
28,19,0,0,0,0
3,2,0,0,0,0
19,12,0,0,0,0
9,6,0,0,0,0
14,9,0,0,0,0
92,22,0,0,0,0
1726,48,0,0,0,0
160,19,0,0,0,0
433067,5589,161,9,1,1
28,10,0,0,0,0
5677,228,0,0,0,0
25,13,0,0,0,0
0,0,0,0,0,0
684,106,0,0,1,1
285,61,0,0,0,0
173403,5227,582,40,3,2
69,26,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
355,46,0,0,0,0
0,0,0,0,0,0
90,9,0,0,0,0
108369,2013,3,2,0,0
198,60,0,0,0,0
2252,478,0,0,0,0
1175,230,0,0,0,0
944,237,0,0,0,0
2393,196,3,1,3,2
381,113,11,4,0,0
223,8,0,0,0,0
2369,550,2,1,0,0
36110,2264,10,3,37,1
808,85,25,3,0,0
304469,2465,51,7,0,0
158751,205,0,0,0,0
158751,205,0,0,0,0
944,141,0,0,0,0
30649,2547,73,22,4,1
17511,174,4,2,0,0
807,155,25,10,0,0
1013,384,9,6,0,0
93,30,0,0,0,0
567993,579,3,1,0,0
525,147,0,0,0,0
1792,158,2,1,0,0
283666,38,0,0,0,0
24329,1579,4,3,0,0
337,64,0,0,0,0
243710,1639,5,3,0,0
101,34,0,0,0,0
1589,175,2,1,0,0
60474,845,0,0,0,0
1120013,5626,1802,31,2,2
78580,920,3,2,0,0
3518,344,0,0,0,0
10105876,17964,501,104,15,5
14138,926,0,0,0,0
1359259,8106,45,19,10,2
330384,233,0,0,0,0
3155054,18451,400,128,0,0
0,0,0,0,0,0
155,60,0,0,0,0
53147,647,1,1,0,0
503945,4411,141,43,14,4
1104284,7391,121,30,0,0
866281,1315,6,5,0,0
965224,6959,280,35,0,0
272333,1078,0,0,0,0
113685,1784,5,1,0,0
178188,623,1,1,0,0
147496,2882,8,3,0,0
34922,2279,53,33,0,0
23720,597,6,3,0,0
3203,292,2,1,0,0
8128,550,1,1,0,0
0,0,0,0,0,0
4535107,18832,825,116,170,20
3771485,41408,1592,204,875,40
5074105,16640,295,58,12,9
72860,849,22,1,0,0
5866,716,3,1,0,0
14127,724,2,2,0,0
44741,2094,0,0,0,0
32100,1197,0,0,0,0
7,4,0,0,0,0
66883,1699,9,5,0,0
467,79,0,0,0,0
25122,384,1,1,0,0
42056,1302,43,1,0,0
6830727,20080,336,84,50,12
234968,2921,11,6,0,0
35,9,0,0,0,0
6679655,15122,496,119,4,1
110720,1123,2,1,0,0
1135815,10885,712,160,32,15
230,56,0,0,0,0
92513,994,14,8,0,0
25503,865,0,0,0,0
147,7,0,0,0,0
146,24,0,0,0,0
16285,798,1,1,0,0
1773727,4484,13,4,4,1
150818,2096,8,6,0,0
3105926,14620,399,79,2,2
2480866,1478,14,5,0,0
65,7,0,0,0,0
11699050,11110,237,45,1903,6
117301,2072,12,5,0,0
228,25,0,0,0,0
959,63,0,0,0,0
537962,3731,7,4,0,0
12683,829,0,0,0,0
318511,3314,8,6,0,0
609,23,0,0,0,0
194038,3152,9,5,0,0
598582,2814,4,4,0,0
1932,73,0,0,0,0
261782,2116,3,3,0,0
61754,1472,10,4,0,0
1,1,0,0,0,0
150,53,0,0,0,0
1514,134,5,1,0,0
2013245,4691,53,27,3,2
17414,553,0,0,1,1
204826,1510,1,1,4,1
810428,5657,1,1,1,1
721,118,0,0,0,0
1198,107,0,0,0,0
3204671,26946,681,173,63,18
1222772,8242,312,80,2,2
4224205,32040,886,112,139,14
2481341,15249,944,114,107,10
80533,558,1,1,0,0
415110,6013,20,9,1,1
12464,689,1,1,0,0
1455,152,0,0,0,0
102602,1922,5,3,0,0
57287,947,1,1,0,0
2367,341,2,1,0,0
12,8,0,0,0,0
2301830,4552,53,15,3,1
992407,4781,13,10,0,0
328796,1369,0,0,0,0
891763,3962,25,12,6,1
6852089,13064,160,19,3,2
1608287,13752,410,91,14,7
18567,471,1,1,0,0
1870,266,3,2,0,0
1117,121,0,0,0,0
555581,3108,3,3,0,0
37560,1353,0,0,0,0
847635,3563,24,10,2,1
5718565,12522,919,113,24,3
6522,555,0,0,0,0
101292,2783,4,2,0,0
1204,191,3,2,0,0
2508683,5071,271,31,1,1
3850891,9216,74,38,15,8
1483183,7534,164,20,4,1
264770,3127,1,1,0,0
4763,307,0,0,0,0
9944889,33489,1011,200,375,15
2579,301,0,0,0,0
73741,2027,18,5,2,1
308155,4885,65,20,0,0
1511,124,0,0,0,0
8,5,0,0,0,0
27,5,0,0,0,0
383,112,0,0,0,0
14,9,0,0,0,0
45864,1340,54,19,1,1
1411574,4222,11,4,0,0
17351,1094,7,4,0,0
34197,2303,0,0,0,0
226364,1389,0,0,0,0
71055,3777,10,4,0,0
207022,5188,31,14,0,0
110,29,0,0,0,0
1511417,1103,14,3,0,0
3758,325,0,0,0,0
15975602,16729,393,72,17,4
919814,5764,266,57,33,3
443,51,0,0,0,0
590406,6633,5,4,0,0
776,179,10,1,0,0
77584,1905,32,10,0,0
17001,1049,7,4,0,0
1093417,7798,278,37,1,1
43670,734,0,0,0,0
3804849,7707,51,16,3,2
4,1,0,0,0,0
92814,3130,25,9,0,0
14,8,0,0,0,0
853,132,0,0,0,0
330243,6109,64,13,0,0
710282,4125,13,3,0,0
38002,661,1,1,0,0
722082,10619,63,30,2,2
1582727,8984,100,31,2,1
407468,2816,2,2,0,0
203,21,0,0,0,0
10364,647,16,5,0,0
5150,726,4,2,0,0
34313,473,0,0,0,0
47384,1229,0,0,0,0
18951,1436,9,3,0,0
11838,1899,1,1,0,0
57989,1261,16,4,0,0
26412,922,3,1,0,0
1411515,9042,183,47,38,4
1549,168,0,0,0,0
25688,668,0,0,0,0
17,11,0,0,0,0
837443,4198,9,3,0,0
837443,4198,9,3,0,0
3714,694,2,1,0,0
707955,1819,2,2,0,0
2056,346,0,0,0,0
6732,205,0,0,0,0
116736,4890,58,10,1,1
631794,3073,3,2,0,0
2218,97,5,2,0,0
21596,926,0,0,0,0
8895,613,4,2,0,0
3664,12,0,0,0,0
371742,5309,33,14,1,1
233,35,0,0,0,0
664491,5441,20,7,0,0
3010,66,0,0,0,0
2561,350,1,1,0,0
164338,2076,19,3,4,1
217,26,0,0,0,0
1495095,4204,12,4,0,0
256360,2431,3,2,1,1
1297136,10352,137,47,13,1
1256,51,0,0,0,0
8496997,37215,880,218,35,13
4138999,5445,14,9,0,0
93217,1824,3,2,0,0
98200,1427,11,7,0,0
194184,2337,10,5,0,0
576903,3714,2,1,0,0
628467,4204,7,4,0,0
41991,2169,2,1,0,0
18526,2207,2,2,1,1
1339646,11014,372,73,5,2
12323264,28429,1424,113,9,6
315862,3561,8,3,0,0
130556,772,0,0,0,0
242936,4456,19,10,0,0
4067971,8510,97,34,0,0
13248,845,5,3,0,0
5920,638,0,0,0,0
249,38,0,0,0,0
504467,142,0,0,0,0
61,27,2,1,0,0
8459,102,0,0,0,0
475850,882,0,0,0,0
3,2,0,0,0,0
576190,5060,62,24,2,2
10785,766,4,2,0,0
39297,1749,13,8,0,0
2602,280,19,8,0,0
379860,2688,26,10,0,0
34508,1584,0,0,0,0
34335,1420,0,0,0,0
160,31,0,0,0,0
398041,2312,1,1,0,0
623822,3570,7,4,0,0
153,10,0,0,0,0
382146,1239,11,2,0,0
1370591,12158,1255,41,55,1
76402,1870,8,3,0,0
1408818,18047,235,78,1,1
124681,3606,18,7,0,0
74124,1250,3,2,0,0
4742,96,0,0,0,0
55,23,0,0,0,0
767684,3823,8,4,0,0
59256,1567,7,4,0,0
282213,3296,1,1,0,0
1234,99,0,0,0,0
46570,1087,16,6,0,0
52920,154,0,0,0,0
440040,4080,28,11,0,0
1405357,7328,39,9,0,0
42937,1713,2,2,0,0
2,1,0,0,0,0
47448,2854,8,6,0,0
321338,1857,32,4,0,0
143689,3832,36,13,0,0
350277,4002,5,3,0,0
1353,119,62,3,0,0
80937,1102,0,0,0,0
26831,1830,60,7,0,0
143,48,0,0,0,0
132,12,0,0,0,0
255,76,0,0,0,0
183895,3655,6,2,0,0
7426199,7399,205,18,0,0
777595,3760,56,22,0,0
99757,2596,18,9,0,0
495181,872,0,0,0,0
116111,3515,6,4,0,0
43521,549,0,0,0,0
17637783,36137,925,111,23,4
122,46,1,1,0,0
28020,185,5,4,0,0
2450861,4263,82,20,0,0
2450861,4263,82,20,0,0
0,0,0,0,0,0
312746,679,5,4,0,0
71,20,0,0,0,0
210,55,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
300717,7022,54,19,0,0
97139,2354,1,1,0,0
85390,981,2,1,0,0
115999,2608,8,5,0,0
285890,1202,6,4,2,1
78401,3596,8,5,0,0
1750752,1709,19,6,0,0
834,60,0,0,0,0
178488,3544,182,70,0,0
4146,81,0,0,0,0
199246,2366,29,15,0,0
62728,494,8,5,0,0
416366,4093,24,7,0,0
84278,1404,3,3,0,0
70868,658,2,2,0,0
30946,1393,1,1,0,0
590,77,8,2,0,0
8474,741,0,0,0,0
76224,2834,13,7,0,0
414,77,0,0,0,0
1533730,14240,80,39,4,3
3880,497,5,1,0,0
52960,3242,42,18,1,1
70,12,0,0,0,0
23729,1137,6,2,0,0
21696,632,0,0,0,0
340672,5527,111,62,0,0
22966,1440,2,1,0,0
377165,3444,68,10,2,1
653406,6350,16,11,4,1
69790,2323,5,3,0,0
66719,4236,12,6,0,0
1775665,6983,2717,101,0,0
219169,3104,3,2,0,0
57,21,0,0,0,0
217490,2601,5,2,0,0
14357566,38603,1655,180,97,18
484804,1401,1,1,0,0
14674,356,1,1,0,0
89327,4235,37,13,0,0
17,8,0,0,0,0
509463,4366,164,29,4,3
552,88,0,0,0,0
842763,4981,11,5,0,0
68737,1707,6,3,0,0
650499,6276,226,11,0,0


==> figs/mc_large_links_scatter_real.txt <==
80112114,121710,25005,764,71852,304
94250814,83965,109905,749,207135,349
292297732,571089,1455722,3817,387533,703
51821337,113588,856599,1376,449522,333
208069247,94327,228610,1112,5667,117
45457183,129512,17697,956,3822,103
79143314,201203,257038,1421,4080,218
173890427,601707,370050,3663,12401,795
312049002,800512,1485820,4593,43559,914
154156947,164681,89392,1332,1638587,339
13623171,60429,602,129,35,17
5219450,16504,931,195,4,3
119374353,434422,1355337,3049,477050,624
331043540,516599,337916,2971,627653,728
121339367,334551,155859,2434,10626,354
117634244,340659,52890,1956,7447,252
90031614,574122,214410,3331,7433,551
32333786,103595,42509,494,666,37
37235533,276611,49093,1657,4180,231
14318618,41937,14917,559,18308,110
35981536,69392,20784,596,2894,156
37757829,149026,12706,787,13288,91
76160174,264863,77268,1515,5117,283
64027338,121070,15109,832,1382,75
6436289,21273,91,40,18,8
26918379,100351,12975,611,5727,122
53164927,84994,168174,1130,1996,34
38818474,91119,33095,794,1526,68
237680,149,0,0,0,0
53232981,349862,97138,1967,5637,300
46776939,24657,4311,70,2155,22
87852152,338576,91794,2162,47427,482
7688554,34597,20439,460,26785,106
34277483,186993,170537,1441,5644,234
3327,204,0,0,0,0
110307063,90260,444782,1107,35790,252
62326575,68162,190549,1095,1884797,836
9722443,45648,69745,326,30511,78
28210762,221766,103299,1773,5371,259
13443391,63881,60973,588,8581,141
11331464,34362,675,83,36,12
11537539,62820,772,161,147,14
117474482,400476,409888,2711,120737,440
11035213,59167,6381,547,353471,172
27828367,194422,653592,2787,5571,278
330234750,390906,201102,2148,879162,587
23267713,106771,349286,810,22834,177
43271703,223812,45016,1616,11921,207
19904017,153275,23288,961,18368,111
16479750,110898,7750,758,2476,63
29778313,230281,214662,2102,4140,214
55783389,278359,175214,1828,39681,259
5895920,38773,2700,295,7055,138
23652961,58084,66341,773,989333,165
37468710,121019,32112,1010,8498,271
13536332,100929,18490,980,15005,103
7809689,94847,12859,861,4295,114
30014238,329081,86244,2577,3264,345
10662697,29990,26891,401,202442,565
33231251,83943,2842,355,50,25
23895713,43209,42316,616,83,24
14122379,50049,18068,400,3345,61
9042271,65588,24294,426,351,70
10583129,142639,52130,1316,6745,157
38359736,122599,23625,899,3014,165
19832578,109502,7550,579,153,36
13749231,69298,133173,1144,5859,182
11274011,70371,1703,291,4358,44
75052663,201508,84419,1719,7522,309
11614647,105311,22146,1004,1282,116
16335833,149947,11352,1192,577,114
21298109,112362,12801,704,791,55
22285297,106395,18999,1141,4355,113
1160662,15133,286,75,129,13
21659870,223076,406599,2639,22075,460
18088417,158081,37536,1573,2386,123
8838171,81345,7181,596,545,57
5213057,16357,1197,287,960,32
2483052,28195,4515,214,13581,55
6744948,34887,53481,332,178763,96
6222642,22092,427,97,53,11
47068184,260470,85751,1897,3680,231
7129777,27905,182,83,78,12
23334195,67897,2279,447,5180,118
21837649,71397,55742,465,19146,82
23393468,153927,100022,1284,360395,132
6744032,58265,14330,483,1753,56
20222623,117907,7763,734,4014,99
1083287,4803,22368,58,81,16
2989422,13458,472,84,19033,48
14402690,11156,9596,122,327,18
11815363,56355,12701,505,3560,93
7138658,37303,3198,230,35,16
13238002,53529,2073,158,29,19
32789660,148518,61869,1257,1720755,255
14534399,92292,309002,945,342,43
19454362,124358,360168,1736,27806,213
1208065,4330,35,12,1526,4
21583969,167558,68686,2209,4759,302
23361828,48498,3222,151,79,17
8864282,40248,10642,367,560,37
27208669,168183,19410,1454,1741,171
12754102,39575,1592,241,314,30
6069348,70750,11359,440,29946,76
19014558,67008,6049,477,9858,87
8033698,33167,343,114,98,11
6859211,21929,37411,305,24,8
12457947,84175,12787,567,29896,66
13003077,43201,49672,535,195042,144
3776206,52470,8848,431,81,31
3120121,7482,2003,77,6502,66
6575406,84541,3388,528,61,24
6575406,84541,3388,528,61,24
1402475,44342,679,231,285,9
6778456,74588,19774,556,4381,94
5287843,48437,5319,341,4009,57
19121186,71182,3266,448,2382,70
3535804,20722,3422,169,2982,53
26444462,79927,25089,1189,17501,178
10898268,74370,29461,608,8660,97
12987156,90091,3555,517,3711,68
8391456,67145,14434,561,9705,84
13663811,63035,2434,393,2573,38
5424306,24256,177,43,1,1
16421642,92644,56577,934,4678,112
3000655,31982,1796,227,943,44
919506,15319,700,200,18,9
11718433,8296,64284,115,2109,28
4389129,50250,48716,358,1828,43
17835454,15730,20812,132,4272,19
23171119,52325,41065,611,216,10
4529921,40059,1864,360,42,23
8337988,68730,10826,525,4066,62
3771485,41408,1592,204,875,40
51328124,48749,2646,299,3844,52
111403998,205487,17336,1125,448998,689
3060765,27968,40742,233,348,54
4172844,46678,4045,333,12841,45
5980756,34724,3823,290,146,19
5456354,53961,5363,433,208,45
16609005,82081,7762,765,5679,150
9467528,50504,5746,431,230,34
7771461,48953,11741,501,1242,77
5218043,52109,2223,351,54,24
8775668,34762,40756,317,19229,84
12114507,9611,1916,81,134,18
1392912,7939,19,6,2,1
16411149,154280,454999,1720,683,162
5438176,41570,1722,323,55,16
3957890,30851,41023,277,1036,74
5190232,33758,39284,283,1998,60
5203304,17325,1185,122,8,3
2356290,35642,14212,260,5243,34
11881432,150592,22372,1233,817,127
17078930,35963,177256,1397,759951,343
2465929,14693,29306,202,1378,47
9530418,74815,8595,501,7886,81
12763646,47578,597861,437,5721,64
9132674,18276,2873,129,141,45
8595379,35104,4983,324,853,60
7676950,34214,22595,252,2702,29
22507377,46926,15697,415,3617,61
7763832,64204,6843,556,19193,53
4330255,22577,5389,274,462320,68
1976440,21774,1745,306,2897,60
34223324,186502,21566,1111,2957,234
9825507,19734,1058,153,662,27
2143270,17141,338,86,34,11
16613800,66717,25733,591,8710,84
2047812,16993,2291,138,324,22
5014985,67905,7010,800,3639,82
5482040,23443,9196,204,52870,28
3605504,30127,19562,256,7692,32
2024062,39274,3879,239,427841,45
25993393,3299,4201,15,317,11
70795266,29698,30092,262,6778,36
4409109,32185,4037,289,18,15
4809125,32716,11189,332,2478,37
61880593,394166,162465,2576,7507,338
5972040,36711,294671,404,33,14
15061690,60267,8016,635,3249,79
2540133,37340,3095,364,5223,37
4370733,57088,8664,403,2891,62
639065,15060,173,66,14,7
10449636,50907,7798,315,11010,48
6289277,49726,3038,434,40,27
6770365,17973,1855,142,921,25
8422386,40768,4195,311,7886,45
9891066,34046,9580,280,1934,44
2083093,28840,3577,180,2914,20
4687043,37546,6661,332,2900,41
11162684,15359,1749,151,6,4
4945227,39258,1289,227,6588,49
8841756,12925,52,24,4,2
10651310,87759,4471,613,86,21
2945622,26020,1260,226,209,34
7055758,33528,60948,276,1932,40
2901764,35325,8042,268,4038,44
508544,7425,252,72,4956,10
6314147,46528,308716,1045,4830,161
9605293,43747,2525,240,2723,42
1923377,36987,8384,463,32,21
6339950,83962,18904,1049,732,109
7056163,13751,4900,88,96,28
10009859,13366,2135,249,22,14
2398654,18796,2371,108,5616,16
4056781,39927,28126,349,3543,52
4920406,41320,2646,305,4832,36
2098073,19300,570,74,15,8
4677321,44883,5010,599,1988,29
1158656,5074,277,99,4,3
2818744,30308,10602,236,3847,31
9820425,55250,19128,415,2198,32
862237,17199,2513,152,6387,18
11274759,24914,12766,419,1444,67
1132960,19520,1034,101,375,9
2950433,29378,837,169,1531,20
1005948,4980,178,17,0,0
6714149,51421,9356,725,113,38
1778456,22730,3038,194,994,22
1797421,6280,419,95,7,4
3070111,18407,1193,172,93,18
3278468,17780,304,85,975,9
3128231,36388,1710,260,91551,33
1239623,10313,865,140,25,8
6007931,25475,2126,204,1916,39
2315447,23000,713,118,1902,13
1393078,14838,1006,128,1250,20
4149984,21766,346,121,2508,17
3047874,28972,3050,244,2465,28
1606621,20827,59459,160,8498,29
4459195,37809,7321,328,2634,50
3828533,2041,13,6,0,0
522040,3597,139,40,11,6
22076464,29555,39390,249,4797,36
695557,13121,2493,99,314,23
2098753,3905,118,27,17643,9
1509595,11042,959,125,547,15
2132706,20839,17601,193,2115,41
2270126,22629,2904,196,4030,27
3767360,23741,2356,218,3408,29
751958,25828,2060,158,1033,26
2022416,15877,869,80,1833,13
25782893,79736,7913,828,1932,103
1540085,34938,2737,230,1841,72
3956097,29062,3877,169,1348,34
23455915,6072,274,54,210,10
8583583,17179,2171,119,1796,22
1875471,5192,1320,105,17322,76
1492085,21294,13501,247,6083,32
479354,11526,177,73,32,4
8454622,38924,2617,346,1151,59
2424519,3574,100,33,1070,12
821839,877,598536,7,2229,2
1308285,18188,672,91,560,18
1826510,3503,70,36,946,12
1957336,18060,4698,174,2997,53
4665301,4062,77,32,326,20
2213882,18825,1883,155,3860,22
4174486,36856,1001,278,475,39
1807318,17229,994,144,224,12
3707269,24624,13237,781,52,23
146317484,134779,29557,848,21132,261
29945133,158844,449468,1026,5655,108
8584038,89309,41728,758,8079,115
29063440,42540,7008,370,1071,52
4867847,43485,54614,348,5777,61
3685652,35501,4496,331,4464,57
7574063,52923,41298,481,12716,68
1876384,24700,12362,204,2390,32
3399312,43324,12733,383,1733,51
1982984,27696,3179,190,4557,45
222307032,75730,132915,1126,168074,460
1558792,23106,5605,224,2623,39
1317385,21894,8502,199,4380,22
2650604,24916,5206,195,1235,37
911101,12581,1993,88,304,16
1741442,27780,2976,232,4382,36
3348098,22462,2289,283,1714,38
2606837,13773,4397,147,385,15
1496252,16351,3782,176,1091,28
2170815,15212,2917,141,1162,22


==> figs/mc_large_sources_fake.txt <==
0.00,5.35,0.05,0.31,0.58,0.00,0.00
0.01,5.55,0.10,0.34,0.67,0.00,0.00
0.02,5.76,0.14,0.38,0.76,0.00,0.00
0.03,5.96,0.19,0.41,0.85,0.00,0.00
0.04,6.17,0.23,0.44,0.94,0.00,0.00
0.05,9.30,0.24,0.63,0.99,0.00,0.00
0.06,13.01,0.25,0.85,1.02,0.00,0.00
0.07,16.73,0.25,1.08,1.06,0.00,0.00
0.08,20.44,0.26,1.30,1.09,0.00,0.00
0.09,21.85,0.31,1.66,1.22,0.00,0.00
0.10,22.10,0.39,2.09,1.39,0.00,0.00
0.11,22.35,0.46,2.52,1.56,0.00,0.00
0.12,22.60,0.54,2.95,1.73,0.00,0.00
0.13,22.73,0.63,3.19,1.84,0.00,0.00
0.14,22.73,0.72,3.24,1.87,0.00,0.00
0.15,22.74,0.81,3.30,1.90,0.00,0.00
0.16,22.74,0.90,3.35,1.93,0.00,0.00
0.17,23.08,1.00,3.45,2.13,0.00,0.00
0.18,24.11,1.12,3.61,2.67,0.00,0.00
0.19,25.14,1.23,3.78,3.22,0.00,0.00
0.20,26.17,1.35,3.94,3.76,0.00,0.00
0.21,27.36,1.46,4.19,4.22,0.00,0.00
0.22,29.33,1.49,4.88,4.27,0.00,0.00
0.23,31.31,1.52,5.57,4.33,0.00,0.00
0.24,33.28,1.55,6.25,4.38,0.00,0.00
0.25,35.26,1.58,6.94,4.44,0.00,0.00
0.26,35.54,1.60,6.94,4.54,0.03,0.00
0.27,35.82,1.61,6.94,4.65,0.07,0.00
0.28,36.10,1.63,6.94,4.75,0.10,0.00
0.29,36.37,1.65,6.94,4.85,0.13,0.00
0.30,37.27,1.73,7.17,4.94,0.17,0.00
0.31,38.28,1.83,7.45,5.02,0.21,0.00
0.32,39.30,1.93,7.72,5.11,0.26,0.00
0.33,40.31,2.03,8.00,5.19,0.30,0.00
0.34,40.77,2.10,8.16,5.32,0.37,0.00
0.35,40.95,2.16,8.26,5.48,0.45,0.00
0.36,41.12,2.21,8.36,5.63,0.53,0.00
0.37,41.30,2.27,8.46,5.78,0.62,0.00
0.38,41.46,2.37,8.78,5.94,0.67,0.00
0.39,41.59,2.51,9.33,6.10,0.68,0.00
0.40,41.72,2.64,9.88,6.26,0.69,0.00
0.41,41.85,2.78,10.43,6.41,0.70,0.00
0.42,41.97,2.87,10.86,6.54,0.73,0.00
0.43,42.05,2.88,11.05,6.60,0.77,0.00
0.44,42.12,2.89,11.24,6.66,0.82,0.00
0.45,42.20,2.90,11.43,6.72,0.86,0.00
0.46,42.49,2.92,11.67,6.85,0.90,0.00
0.47,43.82,2.97,12.16,7.32,0.91,0.00
0.48,45.16,3.02,12.64,7.78,0.91,0.00
0.49,46.49,3.08,13.13,8.25,0.92,0.00
0.50,47.82,3.13,13.61,8.72,0.92,0.00
0.51,48.68,3.25,13.62,9.25,1.04,0.00
0.52,49.54,3.37,13.62,9.78,1.16,0.00
0.53,50.40,3.48,13.63,10.30,1.27,0.00
0.54,51.27,3.60,13.64,10.83,1.39,0.00
0.55,51.90,4.07,14.99,11.12,1.41,0.00
0.56,52.49,4.60,16.62,11.36,1.41,0.01
0.57,53.08,5.14,18.24,11.59,1.42,0.01
0.58,53.67,5.67,19.87,11.83,1.42,0.02
0.59,54.07,5.86,20.53,12.12,1.46,0.02
0.60,54.38,5.87,20.71,12.43,1.52,0.02
0.61,54.68,5.88,20.88,12.74,1.57,0.02
0.62,54.99,5.89,21.06,13.05,1.63,0.02
0.63,55.26,5.92,21.22,13.45,1.67,0.02
0.64,55.51,5.95,21.37,13.93,1.69,0.02
0.65,55.75,5.98,21.51,14.40,1.70,0.02
0.66,56.00,6.02,21.65,14.88,1.72,0.02
0.67,56.93,6.20,21.85,15.22,1.74,0.02
0.68,59.24,6.66,22.16,15.27,1.76,0.03
0.69,61.55,7.13,22.47,15.32,1.78,0.03
0.70,63.86,7.60,22.78,15.38,1.80,0.04
0.71,66.18,8.26,23.38,15.47,1.83,0.04
0.72,68.49,9.89,25.43,15.76,1.90,0.04
0.73,70.81,11.52,27.48,16.05,1.98,0.04
0.74,73.13,13.15,29.52,16.35,2.05,0.04
0.75,75.45,14.78,31.57,16.64,2.12,0.04
0.76,75.73,14.89,31.97,17.43,2.12,0.05
0.77,76.01,15.01,32.37,18.22,2.12,0.05
0.78,76.29,15.12,32.77,19.01,2.13,0.06
0.79,76.57,15.23,33.17,19.80,2.13,0.07
0.80,77.55,15.48,36.48,21.83,2.15,0.07
0.81,78.66,15.76,40.37,24.11,2.17,0.08
0.82,79.77,16.04,44.26,26.39,2.20,0.08
0.83,80.88,16.32,48.15,28.67,2.22,0.09
0.84,81.26,17.97,50.73,31.25,2.38,0.10
0.85,81.28,20.31,52.65,33.99,2.61,0.13
0.86,81.29,22.66,54.58,36.72,2.84,0.15
0.87,81.31,25.00,56.50,39.45,3.07,0.17
0.88,81.59,26.46,57.64,41.44,3.21,0.19
0.89,82.14,27.05,57.99,42.68,3.24,0.21
0.90,82.69,27.64,58.34,43.92,3.27,0.23
0.91,83.24,28.23,58.69,45.15,3.31,0.25
0.92,84.09,28.64,60.33,46.29,3.46,0.28
0.93,85.56,28.71,64.53,47.23,3.84,0.32
0.94,87.03,28.78,68.74,48.17,4.23,0.37
0.95,88.50,28.84,72.94,49.11,4.61,0.41
0.96,89.86,29.28,77.06,51.46,4.98,0.45
0.97,90.67,31.55,80.75,60.87,5.27,0.46
0.98,91.49,33.82,84.45,70.29,5.56,0.48
0.99,92.31,36.10,88.14,79.70,5.85,0.49
1.00,93.13,38.37,91.84,89.12,6.14,0.50


==> figs/mc_large_sources_real.txt <==
0.00,7.58,0.07,3.33,0.13,0.00,0.00
0.01,10.70,0.20,5.87,0.29,0.12,0.00
0.02,13.63,0.41,8.42,0.49,0.15,0.00
0.03,15.09,0.61,9.96,0.59,0.18,0.00
0.04,15.99,0.77,11.19,0.78,0.20,0.00
0.05,16.26,0.84,12.53,1.07,0.25,0.00
0.06,16.95,0.90,13.93,1.59,0.26,0.00
0.07,17.71,0.96,15.48,1.91,0.30,0.00
0.08,19.05,1.04,16.71,1.96,0.31,0.00
0.09,19.50,1.06,18.66,2.22,0.35,0.01
0.10,20.23,1.16,19.46,2.58,0.36,0.01
0.11,20.78,1.26,20.07,2.98,0.38,0.01
0.12,21.22,1.36,20.80,3.31,0.38,0.01
0.13,21.83,1.43,21.52,3.54,0.41,0.01
0.14,22.10,1.49,23.52,3.72,0.43,0.01
0.15,22.42,1.54,24.45,3.83,0.47,0.01
0.16,23.18,1.57,25.05,4.11,0.48,0.01
0.17,23.84,1.62,26.38,4.53,0.51,0.01
0.18,24.18,1.66,27.95,4.74,0.53,0.02
0.19,25.39,1.68,28.61,4.95,0.54,0.02
0.20,26.15,1.72,28.86,5.09,0.55,0.02
0.21,26.43,1.79,29.09,5.34,0.57,0.02
0.22,27.18,1.89,30.34,5.72,0.60,0.02
0.23,27.41,1.94,31.01,5.78,0.61,0.02
0.24,27.66,2.01,31.38,5.95,0.64,0.02
0.25,27.89,2.08,31.86,6.19,0.66,0.02
0.26,28.71,2.11,32.55,6.24,0.67,0.02
0.27,29.47,2.17,33.11,6.44,0.70,0.02
0.28,29.77,2.23,33.93,6.59,0.73,0.03
0.29,30.24,2.26,34.09,6.65,0.74,0.03
0.30,30.60,2.32,34.68,6.85,0.75,0.03
0.31,30.88,2.35,35.99,7.05,0.76,0.03
0.32,31.12,2.44,36.64,7.16,0.77,0.03
0.33,31.51,2.47,37.67,7.28,0.79,0.03
0.34,31.80,2.52,38.39,7.52,0.81,0.03
0.35,32.29,2.55,38.71,7.67,0.82,0.03
0.36,32.68,2.63,38.95,7.93,0.82,0.03
0.37,32.80,2.67,39.10,8.17,0.83,0.04
0.38,32.83,2.70,39.31,8.19,0.85,0.04
0.39,33.24,2.77,39.66,8.36,0.89,0.04
0.40,33.52,2.91,40.27,8.47,0.90,0.04
0.41,33.62,2.98,40.32,8.65,0.92,0.04
0.42,33.99,3.03,40.55,8.77,0.94,0.05
0.43,34.61,3.05,40.86,8.96,0.97,0.05
0.44,34.70,3.06,41.06,9.07,0.99,0.05
0.45,35.09,3.12,42.11,9.12,1.01,0.05
0.46,35.34,3.13,42.25,9.30,1.02,0.05
0.47,35.48,3.17,42.73,9.36,1.03,0.05
0.48,35.61,3.22,43.41,9.52,1.06,0.06
0.49,36.02,3.29,43.80,9.62,1.09,0.06
0.50,36.60,3.33,43.86,9.79,1.10,0.06
0.51,37.61,3.36,44.26,9.97,1.13,0.06
0.52,37.82,3.40,44.77,10.06,1.15,0.06
0.53,38.55,3.54,45.02,10.12,1.19,0.06
0.54,38.72,3.60,45.60,10.17,1.20,0.07
0.55,39.02,3.74,45.95,10.21,1.23,0.07
0.56,39.20,3.77,46.29,10.29,1.24,0.07
0.57,39.29,3.82,46.61,10.30,1.27,0.07
0.58,39.89,3.86,46.81,10.38,1.29,0.07
0.59,40.39,3.97,46.89,10.51,1.30,0.07
0.60,40.88,4.17,47.31,10.56,1.30,0.08
0.61,41.19,4.26,47.51,10.70,1.37,0.08
0.62,41.58,4.30,47.78,10.76,1.38,0.08
0.63,42.01,4.35,48.30,10.87,1.40,0.08
0.64,42.36,4.42,48.75,11.05,1.43,0.09
0.65,43.01,4.46,48.85,11.19,1.45,0.09
0.66,43.40,4.63,49.06,11.31,1.48,0.09
0.67,43.64,4.75,49.53,11.36,1.50,0.09
0.68,44.13,4.77,49.94,11.49,1.53,0.09
0.69,44.88,4.84,50.28,11.66,1.56,0.10
0.70,45.30,4.88,50.66,11.76,1.67,0.10
0.71,45.50,4.98,51.02,11.96,1.71,0.10
0.72,46.19,5.14,51.59,12.10,1.73,0.11
0.73,46.89,5.29,52.09,12.35,1.78,0.11
0.74,47.08,5.36,52.72,12.55,1.82,0.11
0.75,47.51,5.42,53.04,12.70,1.86,0.12
0.76,47.84,5.57,53.17,13.12,1.90,0.13
0.77,48.42,5.70,53.76,13.29,1.94,0.13
0.78,48.82,5.88,54.50,13.40,2.05,0.14
0.79,49.22,5.98,54.97,13.80,2.10,0.14
0.80,50.51,6.05,55.30,13.87,2.14,0.14
0.81,51.51,6.42,56.29,14.11,2.19,0.14
0.82,51.81,6.83,57.60,14.51,2.26,0.15
0.83,52.72,7.92,58.69,14.85,2.45,0.16
0.84,53.74,8.38,59.85,15.17,2.47,0.16
0.85,56.03,8.44,60.77,15.37,2.62,0.16
0.86,57.36,9.01,62.46,15.92,2.71,0.17
0.87,58.11,9.38,63.20,16.21,2.84,0.19
0.88,60.40,10.13,63.82,16.45,2.89,0.21
0.89,62.11,10.57,64.41,16.82,2.93,0.22
0.90,64.65,11.58,65.66,17.06,3.04,0.26
0.91,65.63,11.95,67.46,17.22,3.26,0.28
0.92,68.50,12.77,68.83,17.43,3.45,0.32
0.93,71.91,13.32,69.56,18.41,3.56,0.36
0.94,73.48,14.33,71.02,18.96,3.79,0.43
0.95,76.15,16.44,72.22,19.67,3.95,0.52
0.96,77.88,18.62,73.56,21.04,4.09,0.62
0.97,80.70,21.48,75.11,21.58,4.49,0.67
0.98,85.50,30.30,77.42,24.75,5.73,0.69
0.99,87.61,54.67,80.61,31.46,5.97,1.08
1.00,94.81,65.80,87.34,49.50,20.90,4.27


==> figs/mc_large_top_third_party_per_timestamp.txt <==
200105,doubleclick.net,1,0.2500
200106,doubleclick.net,1,1.0000
200110,sitemeter.com,1,1.0000
200111,sitemeter.com,1,0.5000
200201,sitemeter.com,1,0.2000
200203,sitemeter.com,1,0.2500
200204,sitemeter.com,1,1.0000
200205,sitemeter.com,1,0.2000
200206,sitemeter.com,1,0.3333
200207,sitemeter.com,1,0.1667
200208,sitemeter.com,1,0.3333
200209,sitemeter.com,1,0.1111
200210,sitemeter.com,1,0.1429
200211,sitemeter.com,1,0.1000
200301,sitemeter.com,1,0.2500
200302,sitemeter.com,1,0.1000
200303,sitemeter.com,1,0.1111
200304,sitemeter.com,1,0.1250
200305,sitemeter.com,1,0.1111
200306,sitemeter.com,1,0.1250
200307,sitemeter.com,1,0.1667
200308,sitemeter.com,1,0.1429
200309,sitemeter.com,1,0.1111
200310,sitemeter.com,1,0.0909
200311,sitemeter.com,1,0.1000
200312,sitemeter.com,1,0.0526
200401,doubleclick.net,1,0.1111
200401,sitemeter.com,1,0.1111
200403,sitemeter.com,1,0.0588
200404,googlesyndication.com,1,0.1000
200405,sitemeter.com,1,0.0556
200406,doubleclick.net,1,0.0455
200406,sitemeter.com,1,0.0455
200407,sitemeter.com,1,0.0769
200408,googlesyndication.com,2,0.1667
200408,doubleclick.net,1,0.0833
200408,sitemeter.com,1,0.0833
200409,googlesyndication.com,2,0.1333
200409,doubleclick.net,1,0.0667
200409,sitemeter.com,1,0.0667
200410,sitemeter.com,1,0.1429
200411,googlesyndication.com,2,0.1250
200411,doubleclick.net,1,0.0625
200411,sitemeter.com,1,0.0625
200412,googlesyndication.com,2,0.1538
200412,doubleclick.net,1,0.0769
200412,sitemeter.com,1,0.0769
200501,sitemeter.com,1,0.1000
200501,googlesyndication.com,1,0.1000
200502,googlesyndication.com,2,0.1333
200502,doubleclick.net,1,0.0667
200502,sitemeter.com,1,0.0667
200503,googlesyndication.com,2,0.1818
200503,doubleclick.net,1,0.0909
200503,sitemeter.com,1,0.0909
200504,sitemeter.com,1,0.1111
200504,googlesyndication.com,1,0.1111
200505,googlesyndication.com,2,0.2500
200505,doubleclick.net,1,0.1250
200505,sitemeter.com,1,0.1250
200506,sitemeter.com,1,0.1429
200506,googlesyndication.com,1,0.1429
200507,googlesyndication.com,2,0.2500
200507,doubleclick.net,1,0.1250
200507,sitemeter.com,1,0.1250
200508,googlesyndication.com,2,0.2222
200508,doubleclick.net,1,0.1111
200508,sitemeter.com,1,0.1111
200509,googlesyndication.com,2,0.2500
200509,sitemeter.com,1,0.1250
200510,googlesyndication.com,3,0.3333
200510,doubleclick.net,1,0.1111
200510,sitemeter.com,1,0.1111
200511,googlesyndication.com,2,0.2500
200511,sitemeter.com,1,0.1250
200512,googlesyndication.com,4,0.4000
200512,doubleclick.net,1,0.1000
200512,sitemeter.com,1,0.1000
200601,googlesyndication.com,2,0.2500
200601,sitemeter.com,1,0.1250
200602,googlesyndication.com,4,0.3333
200602,sitemeter.com,1,0.0833
200603,sitemeter.com,1,0.1429
200603,googlesyndication.com,1,0.1429
200604,googlesyndication.com,2,0.1818
200604,sitemeter.com,1,0.0909
200605,googlesyndication.com,1,0.1667
200605,sitemeter.com,1,0.1667
200606,googlesyndication.com,4,0.3333
200606,sitemeter.com,1,0.0833
200607,googlesyndication.com,2,0.2222
200607,sitemeter.com,1,0.1111
200608,googlesyndication.com,4,0.4444
200608,sitemeter.com,1,0.1111
200609,googlesyndication.com,2,0.4000
200609,doubleclick.net,1,0.2000
200610,googlesyndication.com,4,0.4444
200610,doubleclick.net,1,0.1111
200610,sitemeter.com,1,0.1111
200611,sitemeter.com,1,0.1667
200611,doubleclick.net,1,0.1667
200612,googlesyndication.com,2,0.2222
200612,sitemeter.com,1,0.1111
200612,doubleclick.net,1,0.1111
200701,googlesyndication.com,1,0.1000
200701,sitemeter.com,1,0.1000
200701,doubleclick.net,1,0.1000
200702,googlesyndication.com,3,0.2727
200702,doubleclick.net,2,0.1818
200702,sitemeter.com,1,0.0909
200703,googlesyndication.com,1,0.1000
200703,sitemeter.com,1,0.1000
200703,doubleclick.net,1,0.1000
200704,googlesyndication.com,3,0.3333
200704,google-analytics.com,1,0.1111
200704,sitemeter.com,1,0.1111
200704,doubleclick.net,1,0.1111
200705,googlesyndication.com,1,0.1111
200705,sitemeter.com,1,0.1111
200705,doubleclick.net,1,0.1111
200706,googlesyndication.com,3,0.3000
200706,doubleclick.net,2,0.2000
200706,google-analytics.com,2,0.2000
200706,sitemeter.com,1,0.1000
200707,googlesyndication.com,1,0.1111
200707,sitemeter.com,1,0.1111
200707,doubleclick.net,1,0.1111
200707,google-analytics.com,1,0.1111
200708,doubleclick.net,2,0.2500
200708,googlesyndication.com,1,0.1250
200708,sitemeter.com,1,0.1250
200708,google-analytics.com,1,0.1250
200709,googlesyndication.com,1,0.1250
200709,sitemeter.com,1,0.1250
200709,doubleclick.net,1,0.1250
200709,google-analytics.com,1,0.1250
200710,googlesyndication.com,3,0.2143
200710,google-analytics.com,2,0.1429
200710,sitemeter.com,1,0.0714
200710,doubleclick.net,1,0.0714
200711,googlesyndication.com,1,0.1429
200711,doubleclick.net,1,0.1429
200711,google-analytics.com,1,0.1429
200712,googlesyndication.com,1,0.1111
200712,doubleclick.net,1,0.1111
200712,google-analytics.com,1,0.1111
200801,googlesyndication.com,2,0.3333
200801,google-analytics.com,1,0.1667
200802,googlesyndication.com,1,0.1111
200802,doubleclick.net,1,0.1111
200802,google-analytics.com,1,0.1111
200803,doubleclick.net,2,0.2857
200803,googlesyndication.com,1,0.1429
200803,google-analytics.com,1,0.1429
200804,sitemeter.com,1,0.1111
200805,sitemeter.com,1,0.1111
200805,doubleclick.net,1,0.1111
200805,google-analytics.com,1,0.1111
200806,sitemeter.com,1,0.1429
200806,doubleclick.net,1,0.1429
200806,google-analytics.com,1,0.1429
200807,google-analytics.com,2,0.2857
200807,sitemeter.com,1,0.1429
200808,googlesyndication.com,2,0.3333
200809,google-analytics.com,3,0.2727
200809,googlesyndication.com,3,0.2727
200810,googlesyndication.com,1,0.1429
200810,sitemeter.com,1,0.1429
200810,google-analytics.com,1,0.1429
200811,googlesyndication.com,1,0.1111
200811,sitemeter.com,1,0.1111
200811,google-analytics.com,1,0.1111
200811,quantserve.com,1,0.1111
200812,googlesyndication.com,4,0.3077
200812,google-analytics.com,3,0.2308
200812,sitemeter.com,1,0.0769
200812,stats.wordpress.com,1,0.0769
200812,quantserve.com,1,0.0769
200901,google-analytics.com,4,0.2857
200901,googlesyndication.com,4,0.2857
200901,sitemeter.com,1,0.0714
200901,stats.wordpress.com,1,0.0714
200901,quantserve.com,1,0.0714
200902,google-analytics.com,4,0.2500
200902,googlesyndication.com,3,0.1875
200902,stats.wordpress.com,3,0.1875
200902,sitemeter.com,1,0.0625
200902,quantserve.com,1,0.0625
200903,googlesyndication.com,4,0.2667
200903,stats.wordpress.com,4,0.2667
200903,google-analytics.com,3,0.2000
200903,sitemeter.com,1,0.0667
200903,quantserve.com,1,0.0667
200904,google-analytics.com,5,0.4167
200904,stats.wordpress.com,4,0.3333
200904,googlesyndication.com,2,0.1667
200904,quantserve.com,1,0.0833
200905,google-analytics.com,5,0.3333
200905,stats.wordpress.com,4,0.2667
200905,googlesyndication.com,2,0.1333
200905,quantserve.com,1,0.0667
200906,googlesyndication.com,2,0.1250
200906,doubleclick.net,1,0.0625
200906,sitemeter.com,1,0.0625
200906,google-analytics.com,1,0.0625
200906,quantserve.com,1,0.0625
200906,stats.wordpress.com,1,0.0625
200907,google-analytics.com,4,0.4000
200907,googlesyndication.com,2,0.2000
200907,stats.wordpress.com,2,0.2000
200907,doubleclick.net,1,0.1000
200907,sitemeter.com,1,0.1000
200907,quantserve.com,1,0.1000
200908,google-analytics.com,3,0.2000
200908,googlesyndication.com,2,0.1333
200908,stats.wordpress.com,2,0.1333
200908,doubleclick.net,1,0.0667
200908,sitemeter.com,1,0.0667
200908,quantserve.com,1,0.0667
200909,google-analytics.com,3,0.2727
200909,googlesyndication.com,2,0.1818
200909,stats.wordpress.com,2,0.1818
200909,doubleclick.net,1,0.0909
200909,quantserve.com,1,0.0909
200910,google-analytics.com,3,0.2500
200910,googlesyndication.com,2,0.1667
200910,quantserve.com,2,0.1667
200910,stats.wordpress.com,2,0.1667
200910,doubleclick.net,1,0.0833
200911,google-analytics.com,2,0.2500
200911,stats.wordpress.com,2,0.2500
200911,doubleclick.net,1,0.1250
200911,googlesyndication.com,1,0.1250
200911,sitemeter.com,1,0.1250
200911,quantserve.com,1,0.1250
200912,google-analytics.com,8,0.5333
200912,googlesyndication.com,4,0.2667
200912,stats.wordpress.com,4,0.2667
200912,sitemeter.com,1,0.0667
200912,quantserve.com,1,0.0667
201001,google-analytics.com,6,0.2857
201001,googlesyndication.com,5,0.2381
201001,stats.wordpress.com,4,0.1905
201001,quantserve.com,2,0.0952
201001,sitemeter.com,1,0.0476
201002,google-analytics.com,9,0.4091
201002,googlesyndication.com,8,0.3636
201002,stats.wordpress.com,6,0.2727
201002,quantserve.com,3,0.1364
201002,sitemeter.com,2,0.0909
201002,doubleclick.net,1,0.0455
201003,google-analytics.com,8,0.4444
201003,googlesyndication.com,5,0.2778
201003,stats.wordpress.com,4,0.2222
201003,quantserve.com,2,0.1111
201003,doubleclick.net,1,0.0556
201004,google-analytics.com,6,0.3333
201004,googlesyndication.com,4,0.2222
201004,stats.wordpress.com,4,0.2222
201004,sitemeter.com,2,0.1111
201004,doubleclick.net,1,0.0556
201004,quantserve.com,1,0.0556
201005,google-analytics.com,7,0.3684
201005,googlesyndication.com,3,0.1579
201005,stats.wordpress.com,3,0.1579
201005,doubleclick.net,2,0.1053
201005,sitemeter.com,1,0.0526
201005,quantserve.com,1,0.0526
201006,google-analytics.com,6,0.3333
201006,googlesyndication.com,4,0.2222
201006,stats.wordpress.com,4,0.2222
201006,quantserve.com,2,0.1111
201006,doubleclick.net,1,0.0556
201006,sitemeter.com,1,0.0556
201007,google-analytics.com,10,0.5000
201007,googlesyndication.com,7,0.3500
201007,stats.wordpress.com,5,0.2500
201007,doubleclick.net,1,0.0500
201007,sitemeter.com,1,0.0500
201007,quantserve.com,1,0.0500
201008,google-analytics.com,10,0.4348
201008,googlesyndication.com,6,0.2609
201008,stats.wordpress.com,5,0.2174
201008,doubleclick.net,1,0.0435
201008,sitemeter.com,1,0.0435
201008,quantserve.com,1,0.0435
201009,google-analytics.com,9,0.4091
201009,googlesyndication.com,7,0.3182
201009,stats.wordpress.com,6,0.2727
201009,sitemeter.com,2,0.0909
201009,doubleclick.net,1,0.0455
201009,quantserve.com,1,0.0455
201010,google-analytics.com,8,0.3478
201010,googlesyndication.com,6,0.2609
201010,stats.wordpress.com,6,0.2609
201010,doubleclick.net,2,0.0870
201010,sitemeter.com,2,0.0870
201010,quantserve.com,1,0.0435
201011,google-analytics.com,9,0.3750
201011,stats.wordpress.com,6,0.2500
201011,googlesyndication.com,4,0.1667
201011,doubleclick.net,2,0.0833
201011,sitemeter.com,2,0.0833
201011,quantserve.com,1,0.0417
201012,google-analytics.com,10,0.4167
201012,stats.wordpress.com,7,0.2917
201012,googlesyndication.com,7,0.2917
201012,sitemeter.com,3,0.1250
201012,quantserve.com,1,0.0417
201101,google-analytics.com,13,0.3824
201101,googlesyndication.com,10,0.2941
201101,stats.wordpress.com,7,0.2059
201101,sitemeter.com,3,0.0882
201101,quantserve.com,1,0.0294
201102,googlesyndication.com,19,0.2969
201102,google-analytics.com,11,0.1719
201102,stats.wordpress.com,7,0.1094
201102,sitemeter.com,3,0.0469
201102,quantserve.com,2,0.0312
201102,doubleclick.net,1,0.0156
201103,google-analytics.com,9,0.3462
201103,stats.wordpress.com,7,0.2692
201103,googlesyndication.com,6,0.2308
201103,sitemeter.com,2,0.0769
201103,quantserve.com,1,0.0385
201104,google-analytics.com,11,0.3548
201104,googlesyndication.com,9,0.2903
201104,stats.wordpress.com,6,0.1935
201104,quantserve.com,2,0.0645
201104,sitemeter.com,1,0.0323
201105,google-analytics.com,12,0.4615
201105,stats.wordpress.com,7,0.2692
201105,googlesyndication.com,6,0.2308
201105,quantserve.com,2,0.0769
201105,sitemeter.com,2,0.0769
201106,google-analytics.com,11,0.5000
201106,googlesyndication.com,8,0.3636
201106,stats.wordpress.com,6,0.2727
201106,quantserve.com,4,0.1818
201106,sitemeter.com,2,0.0909
201107,google-analytics.com,14,0.4375
201107,googlesyndication.com,8,0.2500
201107,stats.wordpress.com,7,0.2188
201107,quantserve.com,3,0.0938
201107,sitemeter.com,2,0.0625
201108,google-analytics.com,15,0.4167
201108,stats.wordpress.com,8,0.2222
201108,googlesyndication.com,8,0.2222
201108,quantserve.com,5,0.1389
201108,sitemeter.com,2,0.0556
201109,google-analytics.com,15,0.3571
201109,googlesyndication.com,8,0.1905
201109,stats.wordpress.com,7,0.1667
201109,quantserve.com,3,0.0714
201109,sitemeter.com,2,0.0476
201110,google-analytics.com,17,0.3953
201110,stats.wordpress.com,9,0.2093
201110,googlesyndication.com,9,0.2093
201110,quantserve.com,4,0.0930
201110,sitemeter.com,2,0.0465
201111,google-analytics.com,16,0.4000
201111,stats.wordpress.com,9,0.2250
201111,googlesyndication.com,8,0.2000
201111,quantserve.com,4,0.1000
201111,sitemeter.com,2,0.0500
201112,google-analytics.com,17,0.4359
201112,stats.wordpress.com,8,0.2051
201112,googlesyndication.com,8,0.2051
201112,quantserve.com,3,0.0769
201112,sitemeter.com,2,0.0513
201112,doubleclick.net,1,0.0256
201201,google-analytics.com,19,0.4524
201201,googlesyndication.com,10,0.2381
201201,stats.wordpress.com,7,0.1667
201201,quantserve.com,5,0.1190
201201,sitemeter.com,2,0.0476
201201,doubleclick.net,1,0.0238
201202,google-analytics.com,15,0.4054
201202,googlesyndication.com,10,0.2703
201202,stats.wordpress.com,7,0.1892
201202,quantserve.com,5,0.1351
201202,sitemeter.com,2,0.0541
201202,doubleclick.net,1,0.0270
201203,google-analytics.com,12,0.4000
201203,googlesyndication.com,7,0.2333
201203,quantserve.com,6,0.2000
201203,stats.wordpress.com,6,0.2000
201203,sitemeter.com,1,0.0333
201204,google-analytics.com,16,0.4211
201204,googlesyndication.com,9,0.2368
201204,stats.wordpress.com,8,0.2105
201204,quantserve.com,6,0.1579
201204,sitemeter.com,1,0.0263
201205,google-analytics.com,18,0.3913
201205,googlesyndication.com,10,0.2174
201205,stats.wordpress.com,9,0.1957
201205,quantserve.com,6,0.1304
201205,sitemeter.com,2,0.0435
201206,google-analytics.com,20,0.4545
201206,googlesyndication.com,11,0.2500
201206,stats.wordpress.com,9,0.2045
201206,quantserve.com,6,0.1364
201206,sitemeter.com,2,0.0455
201206,doubleclick.net,1,0.0227
201207,google-analytics.com,16,0.4571
201207,googlesyndication.com,7,0.2000
201207,stats.wordpress.com,7,0.2000
201207,quantserve.com,4,0.1143
201207,sitemeter.com,2,0.0571
201207,doubleclick.net,1,0.0286
201208,google-analytics.com,20,0.4444
201208,googlesyndication.com,12,0.2667
201208,stats.wordpress.com,9,0.2000
201208,quantserve.com,8,0.1778
201208,sitemeter.com,2,0.0444
201208,doubleclick.net,1,0.0222
201209,google-analytics.com,20,0.4167
201209,googlesyndication.com,12,0.2500
201209,stats.wordpress.com,11,0.2292
201209,quantserve.com,6,0.1250
201209,sitemeter.com,2,0.0417
201209,doubleclick.net,1,0.0208
201210,google-analytics.com,24,0.4364
201210,googlesyndication.com,15,0.2727
201210,stats.wordpress.com,10,0.1818
201210,quantserve.com,6,0.1091
201210,sitemeter.com,3,0.0545
201210,doubleclick.net,1,0.0182
201211,google-analytics.com,22,0.4490
201211,googlesyndication.com,10,0.2041
201211,stats.wordpress.com,9,0.1837
201211,quantserve.com,5,0.1020
201211,sitemeter.com,2,0.0408
201211,doubleclick.net,1,0.0204
201212,google-analytics.com,22,0.4783
201212,googlesyndication.com,12,0.2609
201212,stats.wordpress.com,9,0.1957
201212,quantserve.com,4,0.0870
201212,sitemeter.com,3,0.0652
201212,doubleclick.net,1,0.0217
201301,google-analytics.com,22,0.4074
201301,googlesyndication.com,13,0.2407
201301,stats.wordpress.com,10,0.1852
201301,quantserve.com,6,0.1111
201301,sitemeter.com,2,0.0370
201301,doubleclick.net,1,0.0185
201302,google-analytics.com,20,0.5556
201302,googlesyndication.com,8,0.2222
201302,stats.wordpress.com,7,0.1944
201302,quantserve.com,5,0.1389
201302,sitemeter.com,2,0.0556
201302,doubleclick.net,1,0.0278
201303,google-analytics.com,27,0.4821
201303,googlesyndication.com,16,0.2857
201303,stats.wordpress.com,12,0.2143
201303,quantserve.com,6,0.1071
201303,sitemeter.com,3,0.0536
201303,doubleclick.net,1,0.0179
201304,google-analytics.com,29,0.5000
201304,googlesyndication.com,17,0.2931
201304,stats.wordpress.com,14,0.2414
201304,quantserve.com,9,0.1552
201304,sitemeter.com,3,0.0517
201304,doubleclick.net,2,0.0345
201305,google-analytics.com,27,0.3462
201305,googlesyndication.com,18,0.2308
201305,stats.wordpress.com,14,0.1795
201305,quantserve.com,9,0.1154
201305,doubleclick.net,3,0.0385
201305,sitemeter.com,3,0.0385
201306,google-analytics.com,23,0.3710
201306,googlesyndication.com,14,0.2258
201306,stats.wordpress.com,12,0.1935
201306,quantserve.com,7,0.1129
201306,doubleclick.net,2,0.0323
201306,sitemeter.com,2,0.0323
201307,google-analytics.com,25,0.4098
201307,googlesyndication.com,17,0.2787
201307,stats.wordpress.com,14,0.2295
201307,quantserve.com,9,0.1475
201307,doubleclick.net,4,0.0656
201307,sitemeter.com,3,0.0492
201307,content.ad,1,0.0164
201308,google-analytics.com,32,0.5517
201308,googlesyndication.com,16,0.2759
201308,stats.wordpress.com,14,0.2414
201308,quantserve.com,10,0.1724
201308,doubleclick.net,5,0.0862
201308,sitemeter.com,3,0.0517
201308,content.ad,1,0.0172
201309,google-analytics.com,27,0.5294
201309,stats.wordpress.com,14,0.2745
201309,googlesyndication.com,12,0.2353
201309,quantserve.com,10,0.1961
201309,sitemeter.com,3,0.0588
201309,doubleclick.net,2,0.0392
201309,content.ad,2,0.0392
201310,google-analytics.com,30,0.4762
201310,stats.wordpress.com,17,0.2698
201310,googlesyndication.com,16,0.2540
201310,quantserve.com,11,0.1746
201310,doubleclick.net,4,0.0635
201310,sitemeter.com,3,0.0476
201310,content.ad,2,0.0317
201310,taboola.com,1,0.0159
201311,google-analytics.com,26,0.4815
201311,stats.wordpress.com,15,0.2778
201311,googlesyndication.com,13,0.2407
201311,quantserve.com,10,0.1852
201311,doubleclick.net,5,0.0926
201311,taboola.com,2,0.0370
201311,sitemeter.com,2,0.0370
201311,content.ad,1,0.0185
201312,google-analytics.com,24,0.3810
201312,googlesyndication.com,15,0.2381
201312,quantserve.com,13,0.2063
201312,stats.wordpress.com,13,0.2063
201312,doubleclick.net,4,0.0635
201312,sitemeter.com,3,0.0476
201312,content.ad,2,0.0317
201312,taboola.com,1,0.0159
201401,google-analytics.com,35,0.4118
201401,googlesyndication.com,21,0.2471
201401,stats.wordpress.com,20,0.2353
201401,quantserve.com,17,0.2000
201401,doubleclick.net,9,0.1059
201401,taboola.com,8,0.0941
201401,sitemeter.com,4,0.0471
201401,content.ad,2,0.0235
201402,google-analytics.com,34,0.4416
201402,googlesyndication.com,26,0.3377
201402,stats.wordpress.com,21,0.2727
201402,quantserve.com,15,0.1948
201402,doubleclick.net,10,0.1299
201402,taboola.com,9,0.1169
201402,sitemeter.com,4,0.0519
201402,content.ad,3,0.0390
201403,google-analytics.com,30,0.5357
201403,googlesyndication.com,18,0.3214
201403,stats.wordpress.com,17,0.3036
201403,quantserve.com,13,0.2321
201403,doubleclick.net,8,0.1429
201403,taboola.com,7,0.1250
201403,sitemeter.com,4,0.0714
201403,content.ad,3,0.0536
201404,google-analytics.com,24,0.4898
201404,googlesyndication.com,16,0.3265
201404,stats.wordpress.com,13,0.2653
201404,quantserve.com,12,0.2449
201404,doubleclick.net,5,0.1020
201404,taboola.com,4,0.0816
201404,content.ad,3,0.0612
201404,sitemeter.com,3,0.0612
201405,google-analytics.com,39,0.3861
201405,googlesyndication.com,22,0.2178
201405,stats.wordpress.com,20,0.1980
201405,quantserve.com,14,0.1386
201405,doubleclick.net,10,0.0990
201405,taboola.com,9,0.0891
201405,content.ad,4,0.0396
201405,sitemeter.com,4,0.0396
201406,google-analytics.com,42,0.5250
201406,stats.wordpress.com,23,0.2875
201406,googlesyndication.com,21,0.2625
201406,quantserve.com,16,0.2000
201406,taboola.com,12,0.1500
201406,doubleclick.net,10,0.1250
201406,content.ad,5,0.0625
201406,sitemeter.com,4,0.0500
201407,google-analytics.com,36,0.5714
201407,googlesyndication.com,19,0.3016
201407,stats.wordpress.com,18,0.2857
201407,quantserve.com,10,0.1587
201407,taboola.com,9,0.1429
201407,doubleclick.net,7,0.1111
201407,content.ad,5,0.0794
201407,sitemeter.com,4,0.0635
201408,google-analytics.com,32,0.4923
201408,googlesyndication.com,16,0.2462
201408,quantserve.com,12,0.1846
201408,stats.wordpress.com,9,0.1385
201408,taboola.com,7,0.1077
201408,doubleclick.net,6,0.0923
201408,content.ad,4,0.0615
201408,sitemeter.com,4,0.0615
201409,google-analytics.com,33,0.4583
201409,googlesyndication.com,23,0.3194
201409,quantserve.com,14,0.1944
201409,taboola.com,12,0.1667
201409,doubleclick.net,7,0.0972
201409,stats.wordpress.com,6,0.0833
201409,content.ad,3,0.0417
201409,revcontent.com,1,0.0139
201409,sitemeter.com,1,0.0139
201410,google-analytics.com,39,0.4815
201410,googlesyndication.com,20,0.2469
201410,quantserve.com,19,0.2346
201410,taboola.com,11,0.1358
201410,doubleclick.net,6,0.0741
201410,content.ad,6,0.0741
201410,stats.wordpress.com,4,0.0494
201410,revcontent.com,2,0.0247
201410,sitemeter.com,2,0.0247
201411,google-analytics.com,38,0.5507
201411,googlesyndication.com,21,0.3043
201411,quantserve.com,16,0.2319
201411,revcontent.com,6,0.0870
201411,taboola.com,6,0.0870
201411,content.ad,6,0.0870
201411,stats.wordpress.com,5,0.0725
201411,doubleclick.net,5,0.0725
201411,sitemeter.com,2,0.0290
201412,google-analytics.com,60,0.4225
201412,googlesyndication.com,32,0.2254
201412,quantserve.com,22,0.1549
201412,taboola.com,12,0.0845
201412,doubleclick.net,7,0.0493
201412,revcontent.com,7,0.0493
201412,stats.wordpress.com,6,0.0423
201412,content.ad,6,0.0423
201412,sitemeter.com,2,0.0141
201501,google-analytics.com,46,0.5412
201501,googlesyndication.com,25,0.2941
201501,quantserve.com,21,0.2471
201501,taboola.com,10,0.1176
201501,revcontent.com,9,0.1059
201501,content.ad,7,0.0824
201501,stats.wordpress.com,5,0.0588
201501,doubleclick.net,4,0.0471
201501,sitemeter.com,2,0.0235
201502,google-analytics.com,49,0.4900
201502,googlesyndication.com,29,0.2900
201502,quantserve.com,19,0.1900
201502,taboola.com,12,0.1200
201502,revcontent.com,9,0.0900
201502,content.ad,6,0.0600
201502,stats.wordpress.com,4,0.0400
201502,doubleclick.net,4,0.0400
201502,sitemeter.com,2,0.0200
201503,google-analytics.com,56,0.4786
201503,googlesyndication.com,33,0.2821
201503,quantserve.com,22,0.1880
201503,taboola.com,13,0.1111
201503,revcontent.com,10,0.0855
201503,content.ad,6,0.0513
201503,doubleclick.net,5,0.0427
201503,stats.wordpress.com,4,0.0342
201503,sitemeter.com,3,0.0256
201504,google-analytics.com,44,0.5176
201504,googlesyndication.com,23,0.2706
201504,quantserve.com,18,0.2118
201504,taboola.com,8,0.0941
201504,revcontent.com,6,0.0706
201504,content.ad,4,0.0471
201504,sitemeter.com,3,0.0353
201504,stats.wordpress.com,2,0.0235
201504,doubleclick.net,2,0.0235
201505,google-analytics.com,40,0.4301
201505,googlesyndication.com,27,0.2903
201505,quantserve.com,13,0.1398
201505,taboola.com,9,0.0968
201505,revcontent.com,5,0.0538
201505,content.ad,3,0.0323
201505,doubleclick.net,3,0.0323
201505,sitemeter.com,3,0.0323
201505,stats.wordpress.com,2,0.0215
201506,google-analytics.com,46,0.5542
201506,googlesyndication.com,25,0.3012
201506,quantserve.com,15,0.1807
201506,taboola.com,7,0.0843
201506,content.ad,5,0.0602
201506,revcontent.com,4,0.0482
201506,doubleclick.net,2,0.0241
201506,sitemeter.com,2,0.0241
201506,stats.wordpress.com,1,0.0120
201507,google-analytics.com,50,0.5319
201507,googlesyndication.com,33,0.3511
201507,quantserve.com,17,0.1809
201507,taboola.com,10,0.1064
201507,revcontent.com,10,0.1064
201507,content.ad,6,0.0638
201507,doubleclick.net,2,0.0213
201507,stats.wordpress.com,2,0.0213
201507,sitemeter.com,2,0.0213
201508,google-analytics.com,56,0.4275
201508,googlesyndication.com,39,0.2977
201508,quantserve.com,24,0.1832
201508,revcontent.com,13,0.0992
201508,taboola.com,11,0.0840
201508,content.ad,6,0.0458
201508,doubleclick.net,6,0.0458
201508,stats.wordpress.com,2,0.0153
201509,google-analytics.com,58,0.4640
201509,googlesyndication.com,42,0.3360
201509,quantserve.com,23,0.1840
201509,revcontent.com,14,0.1120
201509,taboola.com,12,0.0960
201509,content.ad,6,0.0480
201509,doubleclick.net,5,0.0400
201509,stats.wordpress.com,2,0.0160
201510,google-analytics.com,62,0.5000
201510,googlesyndication.com,45,0.3629
201510,quantserve.com,22,0.1774
201510,revcontent.com,13,0.1048
201510,taboola.com,12,0.0968
201510,content.ad,10,0.0806
201510,doubleclick.net,5,0.0403
201510,stats.wordpress.com,1,0.0081
201510,sitemeter.com,1,0.0081
201511,google-analytics.com,63,0.5081
201511,googlesyndication.com,45,0.3629
201511,quantserve.com,23,0.1855
201511,revcontent.com,14,0.1129
201511,taboola.com,14,0.1129
201511,content.ad,10,0.0806
201511,doubleclick.net,6,0.0484
201511,stats.wordpress.com,1,0.0081
201511,sitemeter.com,1,0.0081
201512,google-analytics.com,54,0.4821
201512,googlesyndication.com,41,0.3661
201512,quantserve.com,21,0.1875
201512,taboola.com,14,0.1250
201512,revcontent.com,13,0.1161
201512,content.ad,6,0.0536
201512,doubleclick.net,5,0.0446
201512,stats.wordpress.com,2,0.0179
201512,sitemeter.com,1,0.0089
201601,google-analytics.com,76,0.4551
201601,googlesyndication.com,56,0.3353
201601,quantserve.com,25,0.1497
201601,revcontent.com,17,0.1018
201601,taboola.com,13,0.0778
201601,content.ad,9,0.0539
201601,doubleclick.net,7,0.0419
201601,stats.wordpress.com,1,0.0060
201601,sitemeter.com,1,0.0060
201602,google-analytics.com,71,0.5035
201602,googlesyndication.com,51,0.3617
201602,quantserve.com,21,0.1489
201602,revcontent.com,14,0.0993
201602,taboola.com,14,0.0993
201602,content.ad,9,0.0638
201602,doubleclick.net,4,0.0284
201602,stats.wordpress.com,2,0.0142
201602,sitemeter.com,1,0.0071
201603,google-analytics.com,89,0.4917
201603,googlesyndication.com,63,0.3481
201603,quantserve.com,24,0.1326
201603,revcontent.com,19,0.1050
201603,taboola.com,17,0.0939
201603,content.ad,9,0.0497
201603,doubleclick.net,6,0.0331
201603,sitemeter.com,1,0.0055
201604,google-analytics.com,93,0.5471
201604,googlesyndication.com,67,0.3941
201604,quantserve.com,24,0.1412
201604,revcontent.com,21,0.1235
201604,taboola.com,18,0.1059
201604,content.ad,10,0.0588
201604,doubleclick.net,6,0.0353
201604,stats.wordpress.com,1,0.0059
201604,sitemeter.com,1,0.0059
201605,google-analytics.com,91,0.5549
201605,googlesyndication.com,66,0.4024
201605,quantserve.com,18,0.1098
201605,revcontent.com,16,0.0976
201605,taboola.com,13,0.0793
201605,content.ad,9,0.0549
201605,doubleclick.net,2,0.0122
201606,google-analytics.com,92,0.5509
201606,googlesyndication.com,70,0.4192
201606,revcontent.com,18,0.1078
201606,quantserve.com,18,0.1078
201606,taboola.com,15,0.0898
201606,content.ad,14,0.0838
201606,doubleclick.net,3,0.0180
201606,sitemeter.com,1,0.0060
201607,google-analytics.com,103,0.5598
201607,googlesyndication.com,79,0.4293
201607,revcontent.com,22,0.1196
201607,quantserve.com,20,0.1087
201607,content.ad,17,0.0924
201607,taboola.com,15,0.0815
201607,doubleclick.net,2,0.0109
201607,sitemeter.com,1,0.0054
201608,google-analytics.com,107,0.5784
201608,googlesyndication.com,74,0.4000
201608,revcontent.com,24,0.1297
201608,content.ad,24,0.1297
201608,quantserve.com,19,0.1027
201608,taboola.com,14,0.0757
201608,stats.wordpress.com,1,0.0054
201608,doubleclick.net,1,0.0054
201608,sitemeter.com,1,0.0054
201609,google-analytics.com,109,0.5829
201609,googlesyndication.com,73,0.3904
201609,content.ad,25,0.1337
201609,revcontent.com,23,0.1230
201609,quantserve.com,19,0.1016
201609,taboola.com,12,0.0642
201609,doubleclick.net,2,0.0107
201609,stats.wordpress.com,1,0.0053
201609,cdn.onesignal.com,1,0.0053
201609,sitemeter.com,1,0.0053
201610,google-analytics.com,144,0.5560
201610,googlesyndication.com,97,0.3745
201610,content.ad,34,0.1313
201610,revcontent.com,26,0.1004
201610,quantserve.com,24,0.0927
201610,taboola.com,18,0.0695
201610,doubleclick.net,3,0.0116
201610,stats.wordpress.com,1,0.0039
201610,sitemeter.com,1,0.0039
201611,google-analytics.com,136,0.5939
201611,googlesyndication.com,96,0.4192
201611,content.ad,36,0.1572
201611,revcontent.com,28,0.1223
201611,quantserve.com,21,0.0917
201611,taboola.com,17,0.0742
201611,doubleclick.net,2,0.0087
201611,stats.wordpress.com,1,0.0044
201611,cdn.onesignal.com,1,0.0044
201611,sitemeter.com,1,0.0044
201612,google-analytics.com,106,0.5699
201612,googlesyndication.com,71,0.3817
201612,revcontent.com,24,0.1290
201612,content.ad,23,0.1237
201612,quantserve.com,18,0.0968
201612,taboola.com,14,0.0753
201612,cdn.onesignal.com,1,0.0054
201612,doubleclick.net,1,0.0054
201612,sitemeter.com,1,0.0054
201701,google-analytics.com,107,0.5632
201701,googlesyndication.com,60,0.3158
201701,quantserve.com,21,0.1105
201701,revcontent.com,21,0.1105
201701,content.ad,19,0.1000
201701,taboola.com,12,0.0632
201701,cdn.onesignal.com,1,0.0053
201701,doubleclick.net,1,0.0053
201701,sitemeter.com,1,0.0053
201702,google-analytics.com,101,0.6048
201702,googlesyndication.com,58,0.3473
201702,revcontent.com,25,0.1497
201702,quantserve.com,21,0.1257
201702,taboola.com,11,0.0659
201702,content.ad,11,0.0659
201702,cdn.onesignal.com,3,0.0180
201702,doubleclick.net,1,0.0060
201702,sitemeter.com,1,0.0060
201703,google-analytics.com,94,0.5767
201703,googlesyndication.com,49,0.3006
201703,revcontent.com,21,0.1288
201703,quantserve.com,18,0.1104
201703,taboola.com,13,0.0798
201703,content.ad,11,0.0675
201703,cdn.onesignal.com,3,0.0184
201703,doubleclick.net,2,0.0123
201703,sitemeter.com,1,0.0061
201704,google-analytics.com,92,0.4742
201704,googlesyndication.com,49,0.2526
201704,revcontent.com,24,0.1237
201704,quantserve.com,15,0.0773
201704,taboola.com,14,0.0722
201704,content.ad,12,0.0619
201704,cdn.onesignal.com,5,0.0258
201704,stats.wordpress.com,1,0.0052
201704,doubleclick.net,1,0.0052
201704,sitemeter.com,1,0.0052
201705,google-analytics.com,136,0.4823
201705,googlesyndication.com,58,0.2057
201705,revcontent.com,34,0.1206
201705,quantserve.com,19,0.0674
201705,content.ad,19,0.0674
201705,taboola.com,18,0.0638
201705,cdn.onesignal.com,6,0.0213
201705,stats.wordpress.com,1,0.0035
201705,doubleclick.net,1,0.0035
201705,sitemeter.com,1,0.0035
201706,google-analytics.com,130,0.4422
201706,googlesyndication.com,57,0.1939
201706,revcontent.com,36,0.1224
201706,taboola.com,20,0.0680
201706,quantserve.com,18,0.0612
201706,content.ad,9,0.0306
201706,cdn.onesignal.com,8,0.0272
201706,doubleclick.net,2,0.0068
201706,sitemeter.com,1,0.0034
201707,google-analytics.com,122,0.4639
201707,googlesyndication.com,56,0.2129
201707,revcontent.com,30,0.1141
201707,taboola.com,21,0.0798
201707,quantserve.com,18,0.0684
201707,content.ad,12,0.0456
201707,cdn.onesignal.com,9,0.0342
201707,doubleclick.net,1,0.0038
201707,sitemeter.com,1,0.0038
201708,google-analytics.com,104,0.4280
201708,googlesyndication.com,53,0.2181
201708,revcontent.com,26,0.1070
201708,quantserve.com,16,0.0658
201708,taboola.com,16,0.0658
201708,content.ad,8,0.0329
201708,cdn.onesignal.com,7,0.0288
201708,doubleclick.net,2,0.0082
201708,sitemeter.com,1,0.0041
201709,google-analytics.com,129,0.4464
201709,googlesyndication.com,55,0.1903
201709,revcontent.com,26,0.0900
201709,taboola.com,18,0.0623
201709,quantserve.com,17,0.0588
201709,content.ad,11,0.0381
201709,cdn.onesignal.com,9,0.0311
201709,doubleclick.net,3,0.0104
201709,stats.wordpress.com,1,0.0035
201709,sitemeter.com,1,0.0035
201710,google-analytics.com,97,0.4369
201710,googlesyndication.com,50,0.2252
201710,revcontent.com,21,0.0946
201710,taboola.com,16,0.0721
201710,quantserve.com,14,0.0631
201710,cdn.onesignal.com,7,0.0315
201710,content.ad,5,0.0225
201710,doubleclick.net,3,0.0135
201710,stats.wordpress.com,1,0.0045
201710,sitemeter.com,1,0.0045
201711,google-analytics.com,95,0.4567
201711,googlesyndication.com,46,0.2212
201711,revcontent.com,20,0.0962
201711,quantserve.com,14,0.0673
201711,taboola.com,14,0.0673
201711,content.ad,10,0.0481
201711,cdn.onesignal.com,7,0.0337
201711,doubleclick.net,3,0.0144
201711,sitemeter.com,1,0.0048
201712,google-analytics.com,89,0.4159
201712,googlesyndication.com,48,0.2243
201712,revcontent.com,20,0.0935
201712,quantserve.com,16,0.0748
201712,taboola.com,14,0.0654
201712,cdn.onesignal.com,8,0.0374
201712,content.ad,8,0.0374
201712,doubleclick.net,3,0.0140
201712,stats.wordpress.com,1,0.0047
201712,sitemeter.com,1,0.0047
201801,google-analytics.com,87,0.3833
201801,googlesyndication.com,43,0.1894
201801,revcontent.com,24,0.1057
201801,quantserve.com,14,0.0617
201801,taboola.com,13,0.0573
201801,cdn.onesignal.com,7,0.0308
201801,content.ad,7,0.0308
201801,doubleclick.net,3,0.0132
201801,stats.wordpress.com,1,0.0044
201801,sitemeter.com,1,0.0044
201802,google-analytics.com,77,0.3793
201802,googlesyndication.com,37,0.1823
201802,revcontent.com,17,0.0837
201802,quantserve.com,15,0.0739
201802,taboola.com,11,0.0542
201802,cdn.onesignal.com,9,0.0443
201802,content.ad,4,0.0197
201802,doubleclick.net,3,0.0148
201802,sitemeter.com,1,0.0049
201803,google-analytics.com,75,0.3138
201803,googlesyndication.com,38,0.1590
201803,quantserve.com,14,0.0586
201803,revcontent.com,12,0.0502
201803,taboola.com,9,0.0377
201803,cdn.onesignal.com,7,0.0293
201803,doubleclick.net,3,0.0126
201803,content.ad,3,0.0126
201803,sitemeter.com,1,0.0042
201804,google-analytics.com,58,0.3053
201804,googlesyndication.com,39,0.2053
201804,quantserve.com,13,0.0684
201804,revcontent.com,13,0.0684
201804,taboola.com,8,0.0421
201804,cdn.onesignal.com,7,0.0368
201804,content.ad,3,0.0158
201804,doubleclick.net,1,0.0053
201805,google-analytics.com,64,0.3386
201805,googlesyndication.com,41,0.2169
201805,quantserve.com,14,0.0741
201805,revcontent.com,10,0.0529
201805,cdn.onesignal.com,8,0.0423
201805,taboola.com,8,0.0423
201805,content.ad,4,0.0212
201805,doubleclick.net,2,0.0106
201806,google-analytics.com,58,0.3353
201806,googlesyndication.com,38,0.2197
201806,quantserve.com,11,0.0636
201806,revcontent.com,10,0.0578
201806,taboola.com,9,0.0520
201806,cdn.onesignal.com,8,0.0462
201806,doubleclick.net,3,0.0173
201806,content.ad,2,0.0116
201807,google-analytics.com,62,0.3333
201807,googlesyndication.com,41,0.2204
201807,quantserve.com,11,0.0591
201807,taboola.com,10,0.0538
201807,revcontent.com,9,0.0484
201807,cdn.onesignal.com,8,0.0430
201807,doubleclick.net,3,0.0161
201807,content.ad,3,0.0161
201807,sitemeter.com,1,0.0054
201808,google-analytics.com,74,0.2782
201808,googlesyndication.com,38,0.1429
201808,quantserve.com,12,0.0451
201808,revcontent.com,10,0.0376
201808,cdn.onesignal.com,9,0.0338
201808,taboola.com,9,0.0338
201808,doubleclick.net,3,0.0113
201808,content.ad,3,0.0113
201809,google-analytics.com,50,0.3145
201809,googlesyndication.com,33,0.2075
201809,revcontent.com,10,0.0629
201809,quantserve.com,9,0.0566
201809,cdn.onesignal.com,8,0.0503
201809,taboola.com,8,0.0503
201809,doubleclick.net,2,0.0126
201809,content.ad,2,0.0126
201810,google-analytics.com,51,0.3072
201810,googlesyndication.com,31,0.1867
201810,quantserve.com,9,0.0542
201810,cdn.onesignal.com,8,0.0482
201810,revcontent.com,8,0.0482
201810,taboola.com,6,0.0361
201810,doubleclick.net,2,0.0120
201810,content.ad,2,0.0120
201811,google-analytics.com,52,0.3152
201811,googlesyndication.com,26,0.1576
201811,cdn.onesignal.com,9,0.0545
201811,quantserve.com,9,0.0545
201811,revcontent.com,8,0.0485
201811,taboola.com,6,0.0364
201811,doubleclick.net,3,0.0182
201811,content.ad,1,0.0061
201812,google-analytics.com,48,0.2857
201812,googlesyndication.com,30,0.1786
201812,revcontent.com,10,0.0595
201812,cdn.onesignal.com,9,0.0536
201812,quantserve.com,9,0.0536
201812,taboola.com,5,0.0298
201812,doubleclick.net,1,0.0060
201812,content.ad,1,0.0060
201901,google-analytics.com,57,0.3115
201901,googlesyndication.com,33,0.1803
201901,revcontent.com,13,0.0710
201901,cdn.onesignal.com,10,0.0546
201901,quantserve.com,10,0.0546
201901,taboola.com,5,0.0273
201901,content.ad,2,0.0109
201901,doubleclick.net,1,0.0055
201902,google-analytics.com,40,0.2920
201902,googlesyndication.com,28,0.2044
201902,cdn.onesignal.com,8,0.0584
201902,quantserve.com,7,0.0511
201902,revcontent.com,7,0.0511
201902,taboola.com,4,0.0292
201902,doubleclick.net,2,0.0146
201902,content.ad,2,0.0146
201903,google-analytics.com,44,0.3235
201903,googlesyndication.com,27,0.1985
201903,cdn.onesignal.com,10,0.0735
201903,quantserve.com,8,0.0588
201903,revcontent.com,8,0.0588
201903,taboola.com,5,0.0368
201903,content.ad,2,0.0147
201903,doubleclick.net,1,0.0074
201904,google-analytics.com,43,0.3308
201904,googlesyndication.com,28,0.2154
201904,quantserve.com,7,0.0538
201904,revcontent.com,7,0.0538
201904,cdn.onesignal.com,6,0.0462
201904,taboola.com,3,0.0231
201904,content.ad,2,0.0154
201905,google-analytics.com,56,0.3043
201905,googlesyndication.com,32,0.1739
201905,quantserve.com,11,0.0598
201905,revcontent.com,10,0.0543
201905,cdn.onesignal.com,9,0.0489
201905,taboola.com,6,0.0326
201905,doubleclick.net,2,0.0109
201905,content.ad,2,0.0109
201906,google-analytics.com,47,0.2554
201906,googlesyndication.com,28,0.1522
201906,quantserve.com,11,0.0598
201906,cdn.onesignal.com,7,0.0380
201906,revcontent.com,7,0.0380
201906,taboola.com,6,0.0326
201906,doubleclick.net,3,0.0163
201906,content.ad,2,0.0109
201907,google-analytics.com,50,0.2825
201907,googlesyndication.com,32,0.1808
201907,quantserve.com,10,0.0565
201907,revcontent.com,9,0.0508
201907,cdn.onesignal.com,8,0.0452
201907,taboola.com,6,0.0339
201907,doubleclick.net,2,0.0113
201907,content.ad,2,0.0113
201908,google-analytics.com,48,0.2892
201908,googlesyndication.com,26,0.1566
201908,cdn.onesignal.com,9,0.0542
201908,quantserve.com,9,0.0542
201908,revcontent.com,8,0.0482
201908,taboola.com,5,0.0301
201908,doubleclick.net,2,0.0120
201908,content.ad,2,0.0120
201909,google-analytics.com,48,0.3137
201909,googlesyndication.com,24,0.1569
201909,cdn.onesignal.com,10,0.0654
201909,quantserve.com,9,0.0588
201909,revcontent.com,9,0.0588
201909,taboola.com,5,0.0327
201909,doubleclick.net,4,0.0261
201909,content.ad,2,0.0131
201910,google-analytics.com,48,0.3529
201910,googlesyndication.com,24,0.1765
201910,cdn.onesignal.com,10,0.0735
201910,revcontent.com,10,0.0735
201910,quantserve.com,9,0.0662
201910,taboola.com,4,0.0294
201910,doubleclick.net,2,0.0147
201910,content.ad,2,0.0147
201911,google-analytics.com,47,0.3643
201911,googlesyndication.com,25,0.1938
201911,cdn.onesignal.com,10,0.0775
201911,quantserve.com,8,0.0620
201911,revcontent.com,8,0.0620
201911,taboola.com,4,0.0310
201911,doubleclick.net,3,0.0233
201911,content.ad,1,0.0078
201912,google-analytics.com,44,0.3438
201912,googlesyndication.com,27,0.2109
201912,cdn.onesignal.com,10,0.0781
201912,quantserve.com,8,0.0625
201912,revcontent.com,7,0.0547
201912,taboola.com,4,0.0312
201912,doubleclick.net,3,0.0234
201912,content.ad,1,0.0078
202001,google-analytics.com,41,0.3445
202001,googlesyndication.com,28,0.2353
202001,cdn.onesignal.com,11,0.0924
202001,quantserve.com,8,0.0672
202001,revcontent.com,7,0.0588
202001,taboola.com,4,0.0336
202001,doubleclick.net,3,0.0252
202001,content.ad,1,0.0084
202002,google-analytics.com,38,0.3248
202002,googlesyndication.com,25,0.2137
202002,cdn.onesignal.com,9,0.0769
202002,quantserve.com,9,0.0769
202002,revcontent.com,8,0.0684
202002,doubleclick.net,4,0.0342
202002,taboola.com,4,0.0342
202002,content.ad,1,0.0085
202003,google-analytics.com,34,0.4096
202003,googlesyndication.com,21,0.2530
202003,quantserve.com,8,0.0964
202003,cdn.onesignal.com,7,0.0843
202003,revcontent.com,7,0.0843
202003,doubleclick.net,6,0.0723
202003,taboola.com,3,0.0361
202003,content.ad,1,0.0120
202004,google-analytics.com,19,0.4524
202004,googlesyndication.com,11,0.2619
202004,quantserve.com,4,0.0952
202004,doubleclick.net,3,0.0714
202004,revcontent.com,3,0.0714
202004,cdn.onesignal.com,3,0.0714
202004,taboola.com,2,0.0476


==> figs/mc_large_traffic_and_rank_fake.txt <==
0.00,57660.00,916.00
0.01,60216.00,5365.84
0.02,62772.00,9815.68
0.03,65328.00,14265.52
0.04,67884.00,18715.36
0.05,75048.00,21848.00
0.06,83133.60,24717.20
0.07,91219.20,27586.40
0.08,99304.80,30455.60
0.09,103284.80,31817.76
0.10,105212.00,32426.40
0.11,107139.20,33035.04
0.12,109066.40,33643.68
0.13,114358.40,36454.92
0.14,123015.20,41468.76
0.15,131672.00,46482.60
0.16,140328.80,51496.44
0.17,146248.80,56015.16
0.18,146695.20,59543.64
0.19,147141.60,63072.12
0.20,147588.00,66600.60
0.21,149986.00,70134.52
0.22,162142.00,73695.64
0.23,174298.00,77256.76
0.24,186454.00,80817.88
0.25,198610.00,84379.00
0.26,200040.40,84853.48
0.27,201470.80,85327.96
0.28,202901.20,85802.44
0.29,204331.60,86276.92
0.30,212354.00,86795.20
0.31,221694.80,87322.24
0.32,231035.60,87849.28
0.33,240376.40,88376.32
0.34,250197.20,92438.40
0.35,260258.00,98268.00
0.36,270318.80,104097.60
0.37,280379.60,109927.20
0.38,290448.80,113553.12
0.39,300526.40,114975.36
0.40,310604.00,116397.60
0.41,320681.60,117819.84
0.42,328857.60,118857.28
0.43,333230.40,119125.12
0.44,337603.20,119392.96
0.45,341976.00,119660.80
0.46,345759.60,120295.56
0.47,346597.20,122764.92
0.48,347434.80,125234.28
0.49,348272.40,127703.64
0.50,349110.00,130173.00
0.51,368770.80,132351.24
0.52,388431.60,134529.48
0.53,408092.40,136707.72
0.54,427753.20,138885.96
0.55,443004.00,145671.80
0.56,457372.80,153379.16
0.57,471741.60,161086.52
0.58,486110.40,168793.88
0.59,497373.60,172513.88
0.60,507084.00,174240.20
0.61,516794.40,175966.52
0.62,526504.80,177692.84
0.63,552380.40,179509.52
0.64,594421.20,181416.56
0.65,636462.00,183323.60
0.66,678502.80,185230.64
0.67,707706.80,187014.32
0.68,711237.20,188551.28
0.69,714767.60,190088.24
0.70,718298.00,191625.20
0.71,730140.80,196110.72
0.72,783545.60,215339.04
0.73,836950.40,234567.36
0.74,890355.20,253795.68
0.75,943760.00,273024.00
0.76,1007657.60,284816.88
0.77,1071555.20,296609.76
0.78,1135452.80,308402.64
0.79,1199350.40,320195.52
0.80,1212000.00,323877.00
0.81,1214400.00,325936.20
0.82,1216800.00,327995.40
0.83,1219200.00,330054.60
0.84,1376800.00,347775.56
0.85,1612000.00,373327.40
0.86,1847200.00,398879.24
0.87,2082400.00,424431.08
0.88,2242000.00,440057.36
0.89,2326000.00,445758.08
0.90,2410000.00,451458.80
0.91,2494000.00,457159.52
0.92,2632400.00,470340.88
0.93,2879600.00,498483.52
0.94,3126800.00,526626.16
0.95,3374000.00,554768.80
0.96,6074800.00,583373.16
0.97,21043600.00,614286.12
0.98,36012400.00,645199.08
0.99,50981200.00,676112.04
1.00,65950000.00,707025.00


==> figs/mc_large_traffic_and_rank_real.txt <==
0.00,193070.00,38.00
0.01,1104187.60,70.14
0.02,1259200.00,94.92
0.03,1382700.00,116.61
0.04,1474400.00,200.32
0.05,1643500.00,244.70
0.06,1686600.00,289.38
0.07,1742700.00,334.36
0.08,1886400.00,384.08
0.09,1978300.00,417.77
0.10,2067000.00,482.40
0.11,2091400.00,654.06
0.12,2162000.00,710.72
0.13,2263100.00,738.55
0.14,2336200.00,900.90
0.15,2421000.00,1057.15
0.16,2532800.00,1089.92
0.17,2643700.00,1157.69
0.18,2776600.00,1267.08
0.19,2865900.00,1325.67
0.20,2904000.00,1440.20
0.21,2938100.00,1523.71
0.22,3069800.00,1871.94
0.23,3130200.00,2295.06
0.24,3297600.00,2345.00
0.25,3515000.00,2455.25
0.26,3598600.00,2617.98
0.27,3729600.00,2727.99
0.28,3780000.00,2859.80
0.29,3856100.00,2959.08
0.30,3954000.00,3133.00
0.31,4038800.00,3208.13
0.32,4145200.00,3597.24
0.33,4442700.00,3924.27
0.34,4805800.00,4172.86
0.35,5066000.00,4246.30
0.36,5170000.00,4407.64
0.37,5443800.00,4670.31
0.38,5524200.00,4918.94
0.39,5705100.00,5031.32
0.40,5756000.00,5216.40
0.41,5973800.00,5329.11
0.42,6281600.00,5418.76
0.43,6501500.00,5563.27
0.44,6696400.00,5750.84
0.45,6942000.00,6042.85
0.46,7242200.00,6288.22
0.47,7562400.00,6722.98
0.48,8071200.00,7163.04
0.49,8511600.00,7341.87
0.50,9035000.00,7533.00
0.51,9707000.00,8492.01
0.52,10287600.00,8684.56
0.53,11197500.00,8942.83
0.54,11548200.00,9611.64
0.55,11656500.00,10130.40
0.56,11994800.00,10438.40
0.57,12698500.00,11062.81
0.58,12912200.00,11309.32
0.59,13171700.00,11846.37
0.60,13858000.00,12099.40
0.61,14182700.00,12891.63
0.62,14932200.00,13254.68
0.63,15340600.00,13796.65
0.64,15700000.00,14362.44
0.65,16685500.00,15066.00
0.66,18219400.00,15392.68
0.67,18706100.00,16044.47
0.68,19961600.00,16635.16
0.69,21464800.00,17511.37
0.70,22710000.00,17843.30
0.71,24038600.00,18531.86
0.72,24697600.00,19265.84
0.73,25865100.00,19990.09
0.74,26980000.00,20855.06
0.75,28775000.00,21734.25
0.76,30491600.00,22152.96
0.77,31184800.00,22236.62
0.78,37503400.00,23730.34
0.79,41405200.00,25193.28
0.80,42422000.00,25590.00
0.81,47997500.00,26012.94
0.82,50513600.00,26558.74
0.83,52536700.00,27609.73
0.84,53901200.00,28057.96
0.85,58605000.00,29099.90
0.86,62940400.00,29716.94
0.87,72446100.00,30283.34
0.88,76549200.00,32121.84
0.89,85992100.00,33033.22
0.90,92220000.00,33772.20
0.91,108113100.00,34791.19
0.92,117500400.00,36320.52
0.93,130099100.00,37836.53
0.94,160467400.00,40666.48
0.95,175842000.00,41357.65
0.96,227224000.00,42665.92
0.97,386626200.00,47586.54
0.98,447297200.00,54931.38
0.99,624850800.00,62467.53
1.00,957800000.00,162324.00


==> figs/mc_large_trust_vs_citation_fake.txt <==
10,10
18,13
14,13
9,1
18,9
54,27
13,8
27,10
8,19
33,11
77,65
11,14
33,12
23,12
32,18
32,8
50,23
37,18
40,40
10,6
3,0
7,1
22,11
23,16
13,4
11,7
16,15
12,8
0,0
1,0
7,1
12,2
4,0
5,0
49,27
24,9
0,0
25,5
7,7
30,14
14,15
13,14
8,2
16,6
26,8
26,6
46,24
7,6
49,21
19,17
46,13
38,9
8,7
18,8
31,12
26,6
33,10
6,0
9,6
8,6
14,4
36,12
8,7
14,3
30,15
1,3
16,9
15,7
8,1
5,3
11,12
8,1
41,11
8,3
8,4
0,0
29,7
41,15
41,15
0,0
4,0
31,35
5,1
6,0
35,16
7,4
7,5
15,10
30,15
0,0
0,0
7,7
6,2
13,10
4,6
6,7
8,5
23,7
24,8
5,2
10,0
7,0
18,12
4,2
7,0
9,0
18,3
9,6
5,2
8,2
9,4
8,6
23,18
41,23
9,6
43,23
0,0
1,6
49,19
12,7
13,3
6,0
4,0
25,14
11,4
10,0
8,9
15,12
6,3
8,6
25,12
21,14
9,2
1,0
36,27
6,7
6,0
34,11
6,2
11,4
12,12
7,2
47,37
34,10
14,8
6,0
9,3
45,56
18,8
15,0
0,0
14,12
10,21
9,6
29,12
5,1
13,12
31,13
23,14
10,8
11,4
6,9
0,0
35,9
7,3
5,0
1,4
5,2
27,17
29,8
6,4
8,7
11,8
41,19
12,4
5,1
2,2
20,7
8,7
46,27
13,8
11,11
9,12
17,12
1,0
38,10
8,10
20,5
7,3
45,20
10,3
17,12
10,4
6,5
34,9
10,4
11,5
8,3
7,6
10,9
15,4
17,21
11,10
10,8
8,6
7,7
3,1
9,7
10,8
4,8
5,0
6,0
37,15
6,1
14,0
15,13
7,9
5,0
9,0
3,0
7,1
7,13
12,18
6,1
7,0
31,16
11,3
6,3
9,4
8,1
6,0
6,7
6,0
7,2
5,6
19,11
8,4
47,26
7,6
14,6
4,3
0,0
8,8
13,4
31,37
9,3
0,0
0,0
22,8
0,0
6,7
27,20
6,4
18,13
13,8
27,7
29,18
26,7
12,0
16,10
41,21
12,17
47,24
29,13
29,13
26,11
29,15
20,15
23,11
11,11
14,9
22,13
15,6
13,10
20,9
29,16
6,4
44,24
8,3
16,10
39,21
47,33
36,18
28,8
63,61
34,13
57,33
23,13
58,60
0,0
12,5
15,10
45,56
50,50
33,45
44,53
44,20
36,40
29,14
44,21
25,13
34,13
11,7
21,11
0,0
63,31
62,65
60,33
28,18
31,40
38,17
38,16
31,11
3,0
43,50
21,5
31,43
18,13
69,39
44,38
7,0
55,54
44,18
54,58
11,5
39,43
41,17
15,0
20,0
39,26
55,24
30,19
61,60
48,23
7,1
57,55
31,19
21,1
23,3
40,25
24,15
44,21
5,1
43,29
50,26
4,3
48,22
40,14
10,0
14,4
31,14
56,28
16,14
21,17
48,28
12,11
23,5
59,67
55,34
64,63
44,37
28,13
46,26
14,12
10,7
29,14
40,19
24,9
14,0
46,48
45,26
32,20
52,26
66,35
33,34
34,20
11,18
14,9
52,23
40,17
36,18
59,60
13,13
39,30
24,6
53,35
54,29
32,21
27,16
16,16
68,66
27,8
19,15
37,27
13,5
10,0
6,0
21,8
3,1
42,15
43,26
37,13
44,17
20,25
46,15
35,17
4,6
53,16
16,10
65,61
49,30
16,3
22,12
14,2
42,20
34,17
54,22
37,10
60,39
3,0
31,18
7,4
9,4
25,18
50,24
38,14
61,61
57,36
41,24
10,5
29,32
19,14
17,12
25,12
34,17
31,17
35,38
30,14
29,29
9,8
27,33
7,0
51,23
51,23
13,8
26,26
27,13
24,12
47,20
47,21
13,7
25,19
33,14
9,10
48,54
22,12
50,24
21,10
12,6
36,22
10,7
42,23
41,20
52,38
12,15
67,60
43,23
31,16
37,19
44,19
49,42
56,28
37,36
38,16
38,43
63,70
49,23
41,19
45,45
36,38
24,15
24,9
11,10
30,20
8,4
25,11
26,22
2,2
51,53
32,13
35,53
11,9
27,19
27,19
22,13
9,4
38,23
51,23
6,0
36,19
53,38
38,33
54,60
40,25
26,13
20,16
19,4
43,19
32,32
50,20
12,22
39,25
33,19
48,22
53,25
28,16
3,0
30,22
37,19
32,19
50,18
4,4
25,16
36,15
12,5
4,2
13,5
39,19
43,37
49,22
43,24
22,13
44,22
29,16
68,46
8,1
27,17
49,54
49,54
0,0
38,19
13,1
24,6
0,0
0,0
52,22
31,17
41,24
42,52
35,14
26,16
47,23
11,12
24,22
14,4
43,22
25,15
45,19
29,16
32,12
31,12
13,11
29,10
46,20
13,3
56,25
13,20
23,20
8,1
33,12
17,10
44,22
29,14
46,24
49,26
25,20
24,17
54,54
47,19
10,1
48,22
76,39
56,22
18,10
43,19
6,2
44,37
7,5
45,20
40,20
52,28


==> figs/mc_large_trust_vs_citation_real.txt <==
80,79
61,75
76,82
61,84
66,74
71,80
82,82
93,84
92,85
78,77
67,75
42,49
86,85
83,83
91,84
88,60
87,83
59,69
86,82
73,67
70,63
59,51
90,75
79,81
59,64
65,70
72,77
71,69
46,17
77,85
54,67
87,83
72,71
80,78
23,20
61,84
65,83
70,60
83,68
75,63
64,72
70,71
84,73
74,66
69,77
80,87
86,71
82,83
71,77
77,50
81,78
62,62
62,65
71,68
76,76
68,72
64,62
77,78
56,73
53,59
65,63
74,70
73,71
67,73
80,76
72,71
65,81
70,65
67,80
65,67
59,74
59,53
80,73
56,28
77,88
75,79
69,55
63,53
55,57
56,58
61,64
81,84
65,64
74,67
65,70
73,75
67,66
70,74
47,51
57,55
71,62
69,71
65,68
66,70
55,71
67,74
80,77
57,54
75,83
68,66
68,62
65,61
75,43
62,67
70,67
66,66
66,56
69,68
69,63
59,66
50,49
52,47
52,47
67,31
71,71
62,63
63,62
62,32
66,69
69,73
71,71
74,70
54,54
71,65
68,64
56,64
45,31
56,58
68,57
47,65
69,63
64,60
67,58
62,65
56,65
61,83
57,57
52,64
44,53
54,55
77,72
76,70
63,71
67,70
63,59
66,57
56,52
72,70
55,53
59,58
51,54
52,62
58,47
76,71
60,69
51,56
67,55
70,64
56,61
61,58
46,39
68,65
66,67
56,32
52,55
70,76
59,58
52,54
60,53
56,59
61,72
47,60
41,38
45,49
48,52
62,60
60,63
68,57
60,63
66,67
65,66
50,58
61,52
46,47
65,65
45,44
48,52
64,63
64,62
48,55
56,59
48,70
53,51
60,47
78,71
33,35
70,61
70,66
52,28
66,76
68,64
68,63
65,69
56,32
67,62
44,51
54,42
57,64
45,44
65,56
43,59
57,58
64,62
48,50
64,55
43,53
47,49
48,56
65,73
65,58
40,58
49,27
46,46
55,59
53,57
63,63
45,45
59,55
62,58
50,59
70,34
51,63
43,50
46,46
64,59
49,50
45,35
55,54
48,55
62,59
49,57
41,43
50,49
71,81
63,60
61,57
68,39
61,50
49,31
56,53
48,57
59,64
64,38
31,19
39,36
59,56
54,62
31,36
66,55
56,74
62,56
58,72
78,79
56,45
70,65
55,64
58,64
51,64
64,48
53,57
63,66
48,58
77,85
49,59
55,59
50,60
42,46
57,60
51,49
42,43
39,53
44,51


==> figs/mc_large_uptime_scatter.txt <==
8,0
70,9
11,15
16,26
40,0
12,1
123,0
40,66
15,22
33,4
25,40
0,0
66,0
1,0
1,0
15,0
20,24
1,0
47,1
19,19
11,6
2,9
11,7
32,2
2,0
63,0
136,0
41,1
14,7
42,0
97,3
4,39
8,0
123,1
42,0
82,14
0,52
12,1
45,1
5,1
66,26
59,0
37,0
81,0
3,1
19,54
20,6
116,3
10,1
24,0
32,0
113,2
136,1
49,0
210,0
8,1
17,0
19,9
79,3
5,1
195,0
13,0
21,41
12,9
99,0
16,0
4,1
32,2
97,0
10,1
110,0
72,1
49,0
24,1
0,1
8,2
12,1
72,0
28,6
17,1
65,0
28,9
59,37
93,2
39,5
0,2
58,0
16,1
0,18
27,22
6,8
12,25
26,5
21,1
104,0
9,1
5,0
20,27
9,12
53,0
77,0
17,15
112,3
59,0
1,2
31,1
2,6
23,0
121,0
26,1
134,0
34,0
6,0
16,0
85,79
104,0
18,29
12,1
12,2
9,4
5,1
56,1
4,0
32,6
28,0
12,0
43,4
13,1
15,1
22,0
86,0
48,0
5,0
24,1
48,0
67,0
9,3
10,0
189,0
8,2
97,0
9,0
11,16
24,1
25,29
47,13
9,0
1,0
110,6
51,14
76,2
6,48
5,7
56,5
5,7
15,1
77,46
18,18
6,0
14,0
73,3
10,2
45,0
8,1
129,0
23,13
22,2
65,0
7,0
15,0
92,1
24,28
8,25
1,1
43,4
13,61
75,0
4,19
121,0
227,20
8,21
24,1
6,2
30,7
12,13
0,1
11,0
1,0
47,4
12,0
26,0
64,0
12,1
14,4
17,14
40,8
7,6
33,6
120,20
8,3
1,0
3,24
9,36
13,13
0,45
71,4
74,0
24,1
14,12
11,16
24,1
4,2
94,19
47,2
119,1
33,1
70,0
28,7
93,0
11,6
17,1
61,0
64,3
44,5
72,1
75,0
72,0
26,6
0,84
5,37
23,8
16,0
30,0
79,0
33,0
24,1
42,0
38,0
46,0
22,5
8,16
31,7
28,0
9,0
134,1
10,38
70,0
91,25
84,1
66,0
31,1
223,0
12,43
31,4
12,1
17,0
48,0
21,0
11,1
7,15
36,0
85,1
0,77
66,13
23,0
65,0
24,18
9,0
29,8


==> figs/mc_large_visit_statistics_fake.txt <==
0.00,23.00,1.14,23.30
0.01,24.20,1.16,27.17
0.02,25.40,1.17,31.04
0.03,26.60,1.19,34.91
0.04,27.80,1.21,38.78
0.05,29.40,1.23,39.47
0.06,31.08,1.26,39.53
0.07,32.76,1.28,39.60
0.08,34.44,1.31,39.66
0.09,35.48,1.33,42.55
0.10,36.20,1.34,46.86
0.11,36.92,1.35,51.17
0.12,37.64,1.36,55.48
0.13,38.24,1.36,58.13
0.14,38.72,1.37,59.13
0.15,39.20,1.37,60.13
0.16,39.68,1.38,61.13
0.17,41.04,1.38,61.89
0.18,44.16,1.40,62.18
0.19,47.28,1.41,62.46
0.20,50.40,1.42,62.74
0.21,53.28,1.43,63.00
0.22,54.96,1.44,63.09
0.23,56.64,1.45,63.19
0.24,58.32,1.45,63.29
0.25,60.00,1.46,63.39
0.26,60.72,1.46,64.31
0.27,61.44,1.47,65.23
0.28,62.16,1.47,66.15
0.29,62.88,1.48,67.08
0.30,65.20,1.48,67.90
0.31,67.84,1.48,68.71
0.32,70.48,1.48,69.52
0.33,73.12,1.48,70.33
0.34,74.48,1.49,70.60
0.35,75.20,1.50,70.61
0.36,75.92,1.52,70.61
0.37,76.64,1.53,70.62
0.38,77.36,1.55,70.74
0.39,78.08,1.57,70.98
0.40,78.80,1.59,71.21
0.41,79.52,1.61,71.45
0.42,80.80,1.63,71.68
0.43,83.20,1.65,71.89
0.44,85.60,1.68,72.10
0.45,88.00,1.70,72.31
0.46,91.80,1.72,72.48
0.47,102.60,1.72,72.48
0.48,113.40,1.72,72.49
0.49,124.20,1.72,72.49
0.50,135.00,1.72,72.49
0.51,135.96,1.73,72.52
0.52,136.92,1.74,72.54
0.53,137.88,1.76,72.57
0.54,138.84,1.77,72.60
0.55,139.00,1.80,72.77
0.56,139.00,1.84,72.97
0.57,139.00,1.88,73.16
0.58,139.00,1.92,73.36
0.59,139.16,1.94,73.64
0.60,139.40,1.95,73.95
0.61,139.64,1.96,74.26
0.62,139.88,1.97,74.57
0.63,140.00,1.98,74.85
0.64,140.00,2.00,75.10
0.65,140.00,2.01,75.35
0.66,140.00,2.03,75.60
0.67,140.16,2.05,75.87
0.68,140.64,2.06,76.16
0.69,141.12,2.08,76.45
0.70,141.60,2.10,76.75
0.71,142.52,2.11,77.01
0.72,145.64,2.12,77.10
0.73,148.76,2.13,77.20
0.74,151.88,2.14,77.30
0.75,155.00,2.15,77.40
0.76,156.20,2.17,78.04
0.77,157.40,2.19,78.67
0.78,158.60,2.21,79.31
0.79,159.80,2.24,79.94
0.80,160.60,2.25,80.81
0.81,161.32,2.27,81.73
0.82,162.04,2.28,82.64
0.83,162.76,2.30,83.56
0.84,168.28,2.50,83.97
0.85,176.20,2.80,84.12
0.86,184.12,3.09,84.28
0.87,192.04,3.39,84.44
0.88,213.64,3.54,84.63
0.89,248.92,3.54,84.85
0.90,284.20,3.54,85.08
0.91,319.48,3.54,85.30
0.92,344.52,3.56,85.51
0.93,349.08,3.61,85.69
0.94,353.64,3.67,85.88
0.95,358.20,3.72,86.06
0.96,395.92,4.10,86.41
0.97,599.44,6.07,87.61
0.98,802.96,8.05,88.81
0.99,1006.48,10.02,90.01
1.00,1210.00,12.00,91.21


==> figs/mc_large_visit_statistics_real.txt <==
0.00,34.00,1.26,23.44
0.01,40.87,1.34,35.00
0.02,43.00,1.35,38.18
0.03,48.61,1.40,39.36
0.04,52.00,1.41,42.25
0.05,55.00,1.44,43.86
0.06,56.22,1.46,45.80
0.07,58.00,1.50,46.34
0.08,59.92,1.52,48.67
0.09,61.83,1.54,49.83
0.10,65.00,1.56,50.85
0.11,66.57,1.57,51.38
0.12,67.00,1.58,51.97
0.13,68.00,1.59,53.84
0.14,69.00,1.61,54.07
0.15,73.05,1.62,54.35
0.16,74.00,1.64,54.76
0.17,76.58,1.65,55.25
0.18,77.00,1.66,55.34
0.19,79.00,1.68,56.09
0.20,80.00,1.70,56.84
0.21,81.00,1.71,57.15
0.22,82.14,1.73,57.96
0.23,84.01,1.74,58.10
0.24,86.88,1.76,58.80
0.25,88.50,1.77,58.94
0.26,90.00,1.79,59.56
0.27,91.49,1.80,59.84
0.28,92.72,1.82,60.10
0.29,95.23,1.85,61.23
0.30,97.10,1.86,61.53
0.31,98.97,1.86,62.35
0.32,100.00,1.87,62.95
0.33,102.71,1.89,63.28
0.34,104.00,1.90,63.69
0.35,104.45,1.90,63.73
0.36,106.32,1.92,64.00
0.37,108.19,1.93,64.10
0.38,109.06,1.95,64.13
0.39,111.93,1.99,64.38
0.40,112.80,2.01,64.52
0.41,114.67,2.03,64.74
0.42,116.00,2.05,64.96
0.43,118.00,2.06,65.01
0.44,118.28,2.09,65.20
0.45,121.00,2.11,65.26
0.46,124.02,2.12,65.35
0.47,125.00,2.15,65.81
0.48,125.76,2.15,65.93
0.49,127.63,2.18,66.07
0.50,128.00,2.18,66.55
0.51,131.74,2.21,66.78
0.52,134.24,2.23,66.95
0.53,136.00,2.26,67.16
0.54,136.98,2.27,67.43
0.55,141.55,2.28,67.67
0.56,149.44,2.30,68.14
0.57,150.59,2.32,68.37
0.58,153.46,2.33,68.73
0.59,155.00,2.35,68.81
0.60,157.20,2.36,68.92
0.61,160.14,2.38,69.06
0.62,165.88,2.41,69.21
0.63,169.00,2.42,69.36
0.64,172.00,2.44,69.60
0.65,178.65,2.46,70.00
0.66,183.94,2.48,70.26
0.67,189.58,2.49,70.45
0.68,195.00,2.53,70.60
0.69,199.18,2.55,70.75
0.70,205.00,2.55,70.82
0.71,214.62,2.58,71.11
0.72,218.92,2.65,71.23
0.73,235.02,2.65,71.40
0.74,236.00,2.70,71.78
0.75,243.75,2.73,71.98
0.76,254.12,2.76,72.18
0.77,255.99,2.80,72.27
0.78,261.44,2.82,72.63
0.79,265.46,2.85,73.24
0.80,283.20,2.89,73.63
0.81,288.35,2.91,73.99
0.82,293.68,2.92,74.35
0.83,308.42,3.03,74.64
0.84,319.16,3.10,75.07
0.85,322.00,3.16,76.03
0.86,333.28,3.20,76.35
0.87,347.07,3.31,77.12
0.88,369.48,3.33,77.53
0.89,396.43,3.43,77.72
0.90,423.40,3.49,78.33
0.91,446.85,3.57,78.46
0.92,465.04,3.67,78.61
0.93,476.10,3.75,79.42
0.94,500.68,3.80,79.52
0.95,521.20,4.18,80.40
0.96,550.36,4.40,81.40
0.97,653.31,4.74,82.85
0.98,764.36,5.48,84.17
0.99,1101.16,6.56,85.96
1.00,1437.00,24.05,88.69


==> figs/whotracksme_results.csv <==
google-analytics.com,73.680000,54.620000,30.930000,site_analytics
googleapis.com,68.250000,49.300000,12.610000,cdn
gstatic.com,58.020000,2.380000,3.330000,cdn
google.com,54.260000,44.200000,37.320000,advertising
doubleclick.net,54.180000,5.420000,27.720000,advertising
facebook.com,43.220000,53.960000,46.510000,advertising
facebook.net,30.330000,33.820000,13.130000,advertising
googlesyndication.com,20.190000,33.090000,10.710000,advertising
kaspersky-labs.com,16.870000,0.000000,0.000000,extensions
googletagmanager.com,16.690000,5.430000,9.200000,essential
twitter.com,16.570000,46.730000,42.860000,social_media
amazonaws.com,16.120000,3.240000,9.350000,hosting
google.de,15.500000,0.020000,0.020000,advertising
cloudfront.net,15.370000,6.820000,11.600000,hosting
googleadservices.com,15.330000,2.030000,7.620000,advertising
youtube.com,14.740000,27.110000,16.760000,audio_video_player
ytimg.com,14.730000,0.610000,1.200000,audio_video_player
cloudflare.com,11.430000,6.930000,2.170000,cdn
addthis.com,11.230000,4.360000,2.390000,advertising
bootstrapcdn.com,9.820000,10.650000,0.810000,cdn
fbcdn.net,9.310000,0.550000,0.370000,advertising
adnxs.com,8.840000,1.430000,1.960000,advertising
googletagservices.com,8.830000,9.440000,13.070000,essential
jquery.com,7.560000,2.940000,1.490000,cdn
criteo.com,7.130000,1.320000,1.650000,advertising
gravatar.com,7.100000,18.340000,1.370000,social_media
wp.com,7.000000,22.520000,1.830000,site_analytics
scorecardresearch.com,6.830000,4.740000,18.490000,advertising
cdnnetwok.xyz,6.730000,0.000000,0.000000,extensions
eluxer.net,6.590000,0.000000,0.000000,extensions
worldnaturenet.xyz,6.590000,0.000000,0.000000,extensions
googlevideo.com,6.150000,0.000000,0.000000,audio_video_player
addthisedge.com,5.710000,0.000000,0.070000,advertising
newrelic.com,5.620000,1.020000,5.490000,site_analytics
quantserve.com,5.490000,14.930000,9.720000,advertising
twimg.com,5.460000,2.420000,1.280000,social_media
pinterest.com,5.400000,11.500000,7.270000,social_media
adform.net,5.290000,0.000000,0.230000,advertising
2mdn.net,5.230000,0.000000,0.770000,advertising
adsrvr.org,5.200000,0.120000,0.490000,advertising
akamaihd.net,5.190000,0.280000,1.880000,site_analytics
hotjar.com,4.980000,0.070000,0.550000,site_analytics
nr-data.net,4.930000,0.780000,4.000000,site_analytics
mathtag.com,4.690000,0.000000,0.190000,advertising
rubiconproject.com,4.530000,1.290000,3.070000,advertising
bluekai.com,4.440000,0.000000,0.370000,advertising
criteo.net,4.050000,2.070000,0.750000,advertising
adition.com,3.970000,0.410000,0.080000,advertising
amazon-adsystem.com,3.890000,4.310000,5.360000,advertising
advertising.com,3.890000,1.380000,2.090000,advertising
disqus.com,3.830000,6.360000,2.000000,comments
bing.com,3.770000,0.380000,0.990000,advertising
yandex.ru,3.760000,0.620000,0.100000,advertising
bidswitch.net,3.640000,0.690000,0.010000,advertising
openx.net,3.590000,0.550000,1.200000,advertising
krxd.net,3.400000,0.450000,3.350000,advertising
yahoo.com,3.390000,5.130000,8.670000,site_analytics
demdex.net,3.340000,0.010000,0.320000,advertising
trustedshops.com,3.340000,0.000000,0.000000,site_analytics
sharethis.com,3.300000,6.390000,1.070000,advertising
serving-sys.com,3.250000,0.070000,1.670000,advertising
btrll.com,3.210000,0.000000,0.090000,advertising
linkedin.com,3.150000,6.020000,11.060000,misc
casalemedia.com,3.100000,0.740000,1.320000,advertising
moatads.com,3.020000,0.230000,2.060000,advertising
crwdcntrl.net,3.010000,0.070000,3.270000,advertising
typekit.net,3.010000,0.530000,1.310000,essential
ssl-images-amazon.com,2.960000,0.010000,0.010000,advertising
pubmatic.com,2.870000,0.730000,0.810000,advertising
adsafeprotected.com,2.790000,0.000000,0.700000,advertising
taboola.com,2.710000,7.690000,3.930000,advertising
agkn.com,2.710000,0.000000,0.060000,advertising
google.at,2.660000,0.000000,0.000000,advertising
turn.com,2.630000,0.000000,0.540000,advertising
truste.com,2.600000,0.000000,1.330000,essential
atdmt.com,2.530000,0.110000,3.510000,advertising
mookie1.com,2.520000,0.000000,0.080000,advertising
contextweb.com,2.480000,0.360000,0.470000,advertising
optimizely.com,2.420000,0.080000,3.420000,site_analytics
google.fr,2.400000,0.260000,0.090000,advertising
adtech.de,2.380000,0.030000,1.710000,site_analytics
quantcount.com,2.370000,0.000000,0.000000,site_analytics
rlcdn.com,2.350000,0.000000,0.060000,advertising
exoclick.com,2.290000,0.000000,0.000000,pornvertising
srvtrck.com,2.260000,0.000000,0.000000,extensions
exelator.com,2.230000,0.040000,0.540000,advertising
spotxchange.com,2.210000,0.000000,0.110000,advertising
ioam.de,2.160000,0.010000,0.610000,site_analytics
vimeocdn.com,2.160000,0.070000,0.000000,audio_video_player
disquscdn.com,2.110000,0.000000,0.060000,comments
smartadserver.com,2.080000,0.550000,1.560000,advertising
google.ch,2.080000,0.010000,0.110000,advertising
googleusercontent.com,2.050000,2.540000,1.280000,cdn
createjs.com,2.030000,0.000000,0.000000,cdn
flashtalking.com,2.030000,0.010000,0.040000,advertising
revsci.net,2.010000,0.070000,6.130000,advertising
nuggad.net,1.970000,0.000000,1.370000,advertising
w55c.net,1.950000,0.000000,0.000000,advertising
yieldlab.net,1.940000,0.000000,0.120000,advertising
t4ft.de,1.890000,0.000000,0.090000,advertising
paypalobjects.com,1.860000,2.550000,0.040000,customer_interaction
jsdelivr.net,1.830000,0.770000,0.510000,cdn
adap.tv,1.830000,0.000000,0.020000,advertising
stickyadstv.com,1.820000,0.000000,0.000000,advertising
yadro.ru,1.810000,0.660000,0.000000,comments
w.org,1.790000,34.370000,1.330000,site_analytics
theadex.com,1.780000,0.010000,0.000000,advertising
tubemogul.com,1.750000,0.000000,0.000000,advertising
redintelligence.net,1.700000,0.000000,0.000000,advertising
adformdsp.net,1.700000,0.000000,0.110000,advertising
jwpcdn.com,1.680000,0.240000,0.010000,audio_video_player
zopim.com,1.650000,0.020000,0.000000,customer_interaction
mxcdn.net,1.620000,0.000000,0.000000,advertising
webmasterplan.com,1.620000,0.000000,0.000000,advertising
exactag.com,1.600000,0.000000,0.030000,site_analytics
etracker.com,1.600000,0.070000,0.000000,site_analytics
instagram.com,1.600000,7.490000,12.860000,misc
dotomi.com,1.590000,0.000000,0.000000,advertising
rfihub.com,1.590000,0.000000,0.150000,advertising
fonts.net,1.590000,0.000000,0.040000,cdn
springserve.com,1.580000,0.000000,0.310000,advertising
meetrics.net,1.550000,0.000000,0.130000,advertising
omtrdc.net,1.550000,0.000000,0.720000,site_analytics
adscale.de,1.540000,0.000000,0.010000,advertising
adlooxtracking.com,1.530000,0.000000,0.000000,advertising
gwallet.com,1.530000,0.000000,0.000000,advertising
betrad.com,1.510000,0.000000,0.610000,essential
outbrain.com,1.500000,1.440000,3.540000,misc
de.com,1.500000,13.290000,19.450000,advertising
everesttech.net,1.500000,0.010000,0.370000,advertising
vertamedia.com,1.500000,0.000000,0.010000,unknown
jwpltx.com,1.490000,0.000000,0.010000,audio_video_player
etracker.de,1.490000,0.000000,0.000000,site_analytics
ggpht.com,1.480000,0.100000,0.230000,cdn
ad-srv.net,1.450000,0.000000,0.000000,advertising
angsrvr.com,1.450000,0.000000,0.000000,misc
adsymptotic.com,1.430000,0.000000,0.000000,advertising
tidaltv.com,1.430000,0.000000,0.000000,advertising
tapad.com,1.410000,0.010000,0.260000,advertising
nexac.com,1.390000,0.000000,0.140000,advertising
spotxcdn.com,1.390000,0.000000,0.000000,advertising
zanox.com,1.370000,0.000000,0.360000,advertising
sascdn.com,1.350000,0.070000,0.210000,advertising
gemius.pl,1.340000,0.000000,0.000000,advertising
adroll.com,1.340000,0.010000,0.580000,advertising
streamrail.com,1.340000,0.000000,0.000000,audio_video_player
adobedtm.com,1.330000,0.000000,2.390000,essential
areyouahuman.com,1.330000,0.000000,0.000000,site_analytics
cdninstagram.com,1.310000,0.700000,0.040000,misc
xiti.com,1.300000,0.630000,3.620000,site_analytics
360yield.com,1.300000,0.000000,0.000000,advertising
1rx.io,1.280000,0.000000,0.030000,advertising
imrworldwide.com,1.270000,0.060000,11.800000,advertising
teads.tv,1.270000,0.130000,0.420000,advertising
doubleverify.com,1.260000,0.010000,0.370000,advertising
iasds01.com,1.240000,0.000000,0.000000,advertising
visualwebsiteoptimizer.com,1.230000,0.000000,0.110000,site_analytics
vk.com,1.230000,0.860000,0.470000,social_media
rqtrk.eu,1.220000,0.000000,0.000000,advertising
lijit.com,1.220000,1.560000,0.170000,advertising
optimatic.com,1.220000,0.000000,0.010000,audio_video_player
eyeota.net,1.210000,0.000000,0.000000,advertising
adobe.com,1.210000,1.300000,3.840000,advertising
lkqd.net,1.200000,0.010000,0.030000,advertising
impdesk.com,1.190000,0.000000,0.000000,advertising


==> figs/whotracksme_results_adv_top15.csv <==
google.com,54.260000,44.200000,37.320000,advertising
doubleclick.net,54.180000,5.420000,27.720000,advertising
facebook.com,43.220000,53.960000,46.510000,advertising
facebook.net,30.330000,33.820000,13.130000,advertising
googlesyndication.com,20.190000,33.090000,10.710000,advertising
google.de,15.500000,0.020000,0.020000,advertising
googleadservices.com,15.330000,2.030000,7.620000,advertising
addthis.com,11.230000,4.360000,2.390000,advertising
fbcdn.net,9.310000,0.550000,0.370000,advertising
adnxs.com,8.840000,1.430000,1.960000,advertising
criteo.com,7.130000,1.320000,1.650000,advertising
scorecardresearch.com,6.830000,4.740000,18.490000,advertising
addthisedge.com,5.710000,0.000000,0.070000,advertising
quantserve.com,5.490000,14.930000,9.720000,advertising
adform.net,5.290000,0.000000,0.230000,advertising


==> figs/whotracksme_results_analytics_top15.csv <==
google-analytics.com,73.680000,54.620000,30.930000,site_analytics
wp.com,7.000000,22.520000,1.830000,site_analytics
newrelic.com,5.620000,1.020000,5.490000,site_analytics
akamaihd.net,5.190000,0.280000,1.880000,site_analytics
hotjar.com,4.980000,0.070000,0.550000,site_analytics
nr-data.net,4.930000,0.780000,4.000000,site_analytics
yahoo.com,3.390000,5.130000,8.670000,site_analytics
trustedshops.com,3.340000,0.000000,0.000000,site_analytics
optimizely.com,2.420000,0.080000,3.420000,site_analytics
adtech.de,2.380000,0.030000,1.710000,site_analytics
quantcount.com,2.370000,0.000000,0.000000,site_analytics
ioam.de,2.160000,0.010000,0.610000,site_analytics
w.org,1.790000,34.370000,1.330000,site_analytics
exactag.com,1.600000,0.000000,0.030000,site_analytics
etracker.com,1.600000,0.070000,0.000000,site_analytics


==> figs/zipf_traffic_fake.txt <==
1,89230000
2,77660000
3,35880000
4,27030000
5,23820000
6,23820000
7,23620000
8,21990000
9,19750000
10,19100000
11,18200000
12,14300000
13,12770000
14,12660000
15,12490000
16,11420000
17,10180000
18,10150000
19,10060000
20,9640000
21,8870000
22,8490000
23,7890000
24,7140000
25,7010000
26,6760000
27,6210000
28,6020000
29,5980000
30,5900000
31,5670000
32,5610000
33,5270000
34,5080000
35,4990000
36,4630000
37,4570000
38,4570000
39,4110000
40,3920000
41,3790000
42,3730000
43,3700000
44,3370000
45,3360000
46,3340000
47,3310000
48,3280000
49,2870000
50,2850000
51,2780000
52,2750000
53,2620000
54,2560000
55,2540000
56,2500000
57,2460000
58,2340000
59,2340000
60,2280000
61,2250000
62,2160000
63,2140000
64,2080000
65,2050000
66,1970000
67,1970000
68,1970000
69,1940000
70,1930000
71,1880000
72,1820000
73,1820000
74,1810000
75,1790000
76,1700000
77,1700000
78,1690000
79,1690000
80,1660000
81,1650000
82,1610000
83,1560000
84,1540000
85,1530000
86,1460000
87,1440000
88,1380000
89,1360000
90,1330000
91,1290000
92,1280000
93,1260000
94,1260000
95,1230000
96,1230000
97,1220000
98,1190000
99,1180000
100,1180000
101,1180000
102,1160000
103,1150000
104,1120000
105,1090000
106,1070000
107,1060000
108,1040000
109,1020000
110,999780
111,989860
112,987550
113,971430
114,956900
115,954740
116,945460
117,945040
118,936540
119,904090
120,898940
121,887140
122,875040
123,872250
124,870430
125,869700
126,855270
127,845640
128,840110
129,827330
130,797780
131,790800
132,788640
133,787740
134,771560
135,768600
136,768370
137,768340
138,756900
139,756800
140,750330
141,741650
142,732240
143,725560
144,718140
145,713560
146,688260
147,681940
148,681350
149,664360
150,661630
151,661220
152,659020
153,657520
154,649670
155,637580
156,637370
157,625420
158,621340
159,621200
160,608380
161,605250
162,604060
163,594550
164,583810
165,582400
166,578880
167,567220
168,556460
169,549790
170,545590
171,538160
172,534150
173,533610
174,528240
175,508730
176,501150
177,498400
178,496210
179,496170
180,490410
181,488860
182,486760
183,485530
184,485510
185,484500
186,480860
187,463720
188,463040
189,456780
190,450140
191,444640
192,441410
193,437780
194,437480
195,434020
196,432490
197,425220
198,425180
199,416400
200,414000
201,410860
202,410750
203,400310
204,398740
205,396220
206,394160
207,393740
208,392540
209,391870
210,387410
211,385660
212,381120
213,380970
214,376370
215,375120
216,371260
217,370150
218,365230
219,362290
220,358020
221,357770
222,356030
223,348330
224,344420
225,344200
226,340020
227,336490
228,327960
229,324110
230,323460
231,321950
232,319270
233,314870
234,309060
235,307460
236,305080
237,304680
238,304370
239,303490
240,302880
241,298000
242,297960
243,295050
244,294250
245,280690
246,271640
247,269530
248,267520
249,264170
250,259450
251,255800
252,253800
253,246790
254,239480
255,238860
256,238110
257,232790
258,225770
259,221200
260,220540
261,219630
262,218760
263,215150
264,211510
265,210460
266,205040
267,203530
268,202070
269,201150
270,198730
271,195400
272,194120
273,192770
274,192210
275,191500
276,189380
277,188130
278,186440
279,186040
280,183860
281,183400
282,181150
283,177120
284,176300
285,176080
286,174980
287,173180
288,167280
289,164270
290,162870
291,159890
292,159890
293,158340
294,157900
295,157040
296,156470
297,151740
298,149650
299,149540
300,149500
301,146880
302,145870
303,143110
304,142990
305,142590
306,139670
307,138350
308,137980
309,134580
310,133740
311,130080
312,125450
313,123240
314,122500
315,122430
316,122330
317,122180
318,119260
319,119120
320,118920
321,117290
322,114850
323,114240
324,111380
325,110760
326,110440
327,104680
328,104030
329,103420
330,102450
331,102370
332,100450
333,99650
334,98400
335,97850
336,97590
337,96690
338,96620
339,93140
340,92310
341,90410
342,90030
343,88870
344,87170
345,84800
346,81580
347,80670
348,80520
349,80500
350,79280
351,78240
352,77520
353,76260
354,75970
355,75270
356,75200
357,75090
358,73680
359,73480
360,73240
361,71270
362,69760
363,69610
364,69110
365,68880
366,68800
367,67570
368,67220
369,67160
370,67110
371,66940
372,66780
373,66730
374,66390
375,65600
376,65060
377,62470
378,62080
379,61800
380,61710
381,60700
382,60680
383,60070
384,59670
385,59490
386,59460
387,59370
388,59120
389,57280
390,56630
391,56210
392,55740
393,55120
394,54470
395,54400
396,54190
397,53640
398,53270
399,52750
400,51800
401,51190
402,51160
403,50410
404,24800
405,1150

